Vistas: A Visualization Interface for Particle Collision Simulations

We introduce Vistas, a tool for visualizing high-energy particle physics collisions simulated by the Pythia Monte-Carlo event generator. Vistas utilizes the browser-based event display framework Phoenix to show distinct computational stages of a high-energy collision event simulation: the hard process, parton shower, hadronization, and particle decays. Particles produced from each of these stages are represented as lines in an interactive three-dimensional graph structure, where each line is along the direction of its particle's three-momentum vector. The event can be rotated, translated and zoomed, and details for each particle can be accessed by selecting the relevant particle line. Additionally, particle lines from all stages of the simulation can be toggled on and off and can be filtered by particle-level kinematic selection requirements. This interactive environment provides an intuitive interpretation of Pythia simulation output, including detailed features such as color flow, beam remnants, and multiple parton interactions, making it a useful tool in physics education settings, from outreach activities to graduate particle-physics courses.

==> figs/url.txt <==
VISTAS INFO: opening the URL <Phoenix URL>?file=<event data URL>&type=json&config=<event configuration URL>


==> figs/vistas.txt <==

 --------  PYTHIA Event Listing  (complete event)  ---------------------------------------------------------------------------------
 
    no         id  name            status     mothers   daughters     colours      p_x        p_y        p_z         e          m 
     0         90  (system)           -11     0     0     0     0     0     0      0.000      0.000      0.000   7000.000   7000.000
     1       2212  (p+)               -12     0     0   193     0     0     0      0.000      0.000   3500.000   3500.000      0.938
     2       2212  (p+)               -12     0     0   194     0     0     0      0.000      0.000  -3500.000   3500.000      0.938
     3         21  (g)                -21     6     0     5     0   101   102      0.000      0.000    135.908    135.908      0.000
     4         21  (g)                -21     7     7     5     0   102   101      0.000      0.000    -28.741     28.741      0.000
     5         25  (h0)               -22     3     4     8     8     0     0      0.000      0.000    107.167    164.649    124.998
     6          2  (u)                -41    10    10     9     3   101     0      0.000     -0.000    610.094    610.094      0.000
     7         21  (g)                -42    11     0     4     4   102   101     -0.000      0.000    -28.741     28.741      0.000
     8         25  (h0)               -44     5     5    12    12     0     0     25.685    -97.564    404.516    435.243    124.998
     9          2  (u)                -43     6     0    13    13   102     0    -25.685     97.564    176.837    203.592      0.330
    10          2  (u)                -42    15    15     6     6   101     0      0.000      0.000    610.094    610.094      0.000
    11         21  (g)                -41    16     0    14     7   102   103     -0.000     -0.000    -41.677     41.677      0.000
    12         25  (h0)               -44     8     8    17    17     0     0     23.031   -123.393    413.907    450.222    124.998
    13          2  (u)                -44     9     9    18    18   102     0    -27.996     75.073     85.700    117.321      0.330
    14         21  (g)                -43    11     0    19    19   101   103      4.965     48.320     68.810     84.228      0.000
    15          2  (u)                -42    24    24    10    10   101     0      0.000     -0.000    610.094    610.094      0.000
    16         21  (g)                -41    25     0    20    11   102   104     -0.000      0.000   -111.283    111.283      0.000
    17         25  (h0)               -44    12    12    26    26     0     0     12.596   -111.163    360.673    397.775    124.998
    18          2  (u)                -44    13    13    27    27   102     0    -37.082     85.722    118.856    151.163      0.330
    19         21  (g)                -44    14    14    23    23   101   103      0.535     53.512     83.029     98.781      0.000
    20         21  (g)                -43    16     0    21    22   103   104     23.952    -28.072    -63.747     73.657      0.000
    21         21  (g)                -51    20     0    29    29   105   104     21.752    -26.051    -33.758     47.868      0.000
    22         21  (g)                -51    20     0    30    30   103   105      2.213     -0.756    -28.027     28.124      0.000
    23         21  (g)                -52    19    19    28    28   101   103      0.522     52.248     81.067     96.446      0.000
    24          2  (u)                -42    41     0    15    15   101     0     -0.000      0.000    610.094    610.094      0.000
    25         21  (g)                -41    42    42    31    16   106   104      0.000     -0.000   -193.857    193.857      0.000
    26         25  (h0)               -44    17    17    43    43     0     0     12.293   -109.940    356.733    393.853    124.998
    27          2  (u)                -44    18    18    44    44   102     0    -37.346     86.787    121.926    154.249      0.330
    28         21  (g)                -44    23    23    32    33   101   103      0.397     52.754     82.745     98.132      0.000
    29         21  (g)                -44    21    21    46    46   105   104     21.086    -23.361    -34.770     46.897      0.000
    30         21  (g)                -44    22    22    34    34   103   105      1.756      1.095    -28.051     28.127      0.000
    31         21  (g)                -43    25     0    48    48   106   102      1.814     -7.336    -82.347     82.693      0.000
    32         21  (g)                -51    28     0    37    37   101   107      3.226     46.543     64.673     79.745      0.000
    33         21  (g)                -51    28     0    35    36   107   103     -2.799      6.230     17.590     18.870      0.000
    34         21  (g)                -52    30    30    38    39   103   105      1.726      1.076    -27.570     27.645      0.000
    35         21  (g)                -51    33     0    40    40   108   103     -2.870      9.037     22.972     24.852      0.000
    36         21  (g)                -51    33     0    50    50   107   108      1.279     14.629     18.846     23.891      0.000
    37         21  (g)                -52    32    32    45    45   101   107      2.017     29.108     40.446     49.872      0.000
    38         21  (g)                -51    34     0    47    47   109   105      0.827      3.891    -20.958     21.332      0.000
    39         21  (g)                -51    34     0    51    51   103   109      0.845     -2.645     -6.182      6.777      0.000
    40         21  (g)                -52    35    35    49    49   108   103     -2.816      8.868     22.542     24.387      0.000
    41          2  (u)                -41    53     0    52    24   110     0      0.000      0.000    623.432    623.432      0.000
    42         21  (g)                -42    54    54    25    25   106   104      0.000      0.000   -193.857    193.857      0.000
    43         25  (h0)               -44    26    26    55    55     0     0     13.769   -110.956    356.901    394.340    124.998
    44          2  (u)                -44    27    27    56    56   102     0    -36.803     86.413    122.251    154.166      0.330
    45         21  (g)                -44    37    37    57    57   101   107      2.195     28.985     40.525     49.872      0.000
    46         21  (g)                -44    29    29    58    58   105   104     21.110    -23.377    -34.802     46.939      0.000
    47         21  (g)                -44    38    38    59    59   109   105      0.827      3.890    -20.936     21.310      0.000
    48         21  (g)                -44    31    31    60    60   106   102      1.814     -7.337    -82.288     82.634      0.000
    49         21  (g)                -44    40    40    61    61   108   103     -2.724      8.804     22.581     24.389      0.000
    50         21  (g)                -44    36    36    62    62   107   108      1.363     14.571     18.884     23.891      0.000
    51         21  (g)                -44    39    39    63    63   103   109      0.846     -2.646     -6.181      6.777      0.000
    52         21  (g)                -43    41     0    64    64   110   101     -2.399      1.653     12.639     12.971      0.000
    53          2  (u)                -41    70     0    65    41   111     0      0.000      0.000    670.901    670.901      0.000
    54         21  (g)                -42    71    71    42    42   106   104      0.000      0.000   -193.857    193.857      0.000
    55         25  (h0)               -44    43    43    72    72     0     0     15.442   -111.484    356.889    394.539    124.998
    56          2  (u)                -44    44    44    73    73   102     0    -36.187     86.219    122.431    154.054      0.330
    57         21  (g)                -44    45    45    74    74   101   107      2.396     28.922     40.552     49.867      0.000
    58         21  (g)                -44    46    46    75    75   105   104     21.137    -23.386    -34.854     46.994      0.000
    59         21  (g)                -44    47    47    76    76   109   105      0.828      3.890    -20.930     21.304      0.000
    60         21  (g)                -44    48    48    77    77   106   102      1.815     -7.337    -82.277     82.623      0.000
    61         21  (g)                -44    49    49    78    78   108   103     -2.619      8.771     22.599     24.383      0.000
    62         21  (g)                -44    50    50    79    79   107   108      1.459     14.541     18.897     23.888      0.000
    63         21  (g)                -44    51    51    80    80   103   109      0.848     -2.647     -6.183      6.779      0.000
    64         21  (g)                -44    52    52    81    81   110   101     -2.342      1.635     12.649     12.967      0.000
    65         21  (g)                -43    53     0    82    82   111   110     -2.777      0.876     47.270     47.359      0.000
    66         21  (g)                -31   233   233    68    69   112   113      0.000      0.000      4.597      4.597      0.000
    67         -1  (dbar)             -31   234   234    68    69     0   112      0.000      0.000     -5.161      5.161      0.000
    68         21  (g)                -33    66    67   128   128   114   113      1.765     -2.215      3.681      4.645      0.000
    69         -1  (dbar)             -33    66    67   126   127     0   114     -1.765      2.215     -4.245      5.114      0.330
    70          2  (u)                -41   193   193    83    53   115     0      0.000      0.000   1226.871   1226.871      0.000
    71         21  (g)                -42    96    96    54    54   106   104      0.000     -0.000   -193.857    193.857      0.000
    72         25  (h0)               -44    55    55   195   195     0     0     16.820   -112.098    356.780    394.671    124.998
    73          2  (u)                -44    56    56   102   102   102     0    -35.680     85.993    122.572    153.922      0.330
    74         21  (g)                -44    57    57    93    93   101   107      2.562     28.848     40.573     49.849      0.000
    75         21  (g)                -44    58    58    94    95   105   104     21.160    -23.396    -34.910     47.051      0.000
    76         21  (g)                -44    59    59   119   119   109   105      0.829      3.890    -20.927     21.302      0.000
    77         21  (g)                -44    60    60   100   101   106   102      1.816     -7.337    -82.283     82.630      0.000
    78         21  (g)                -44    61    61   122   122   108   103     -2.533      8.733     22.612     24.372      0.000
    79         21  (g)                -44    62    62   152   152   107   108      1.537     14.506     18.907     23.880      0.000
    80         21  (g)                -44    63    63   120   121   103   109      0.849     -2.647     -6.187      6.783      0.000
    81         21  (g)                -44    64    64    91    92   110   101     -2.295      1.614     12.655     12.962      0.000
    82         21  (g)                -44    65    65    84    85   111   110     -2.604      0.798     47.277     47.355      0.000
    83         21  (g)                -43    70     0    86    86   115   111     -2.461      1.096    555.946    555.953      0.000
    84         21  (g)                -51    82     0   205   205   116   110     -0.764     -1.451    126.675    126.685      0.000
    85         21  (g)                -51    82     0    99    99   111   116     -2.622      2.598     97.521     97.591      0.000
    86         21  (g)                -52    83    83    97    98   115   111     -1.678      0.747    379.027    379.032      0.000
    87         21  (g)                -31   103     0    89    90   118   117      0.000      0.000      0.100      0.100      0.000
    88          1  (d)                -31   104   104    89    90   117     0      0.000      0.000    -84.276     84.276      0.000
    89         21  (g)                -33    87    88   105   105   118   119      2.172      0.228    -14.431     14.595      0.000
    90          1  (d)                -33    87    88   106   106   119     0     -2.172     -0.228    -69.745     69.780      0.330
    91         21  (g)                -51    81     0   204   204   110   120      0.424     -0.414      4.817      4.854      0.000
    92         21  (g)                -51    81     0   156   157   120   101     -2.453      5.018     12.043     13.275      0.000
    93         21  (g)                -52    74    74   158   158   101   107      2.296     25.858     36.368     44.682      0.000
    94         21  (g)                -51    75     0   117   118   105   121     21.818    -23.143    -37.964     49.527      0.000
    95         21  (g)                -51    75     0   125   125   121   104     -0.659     -0.252     -0.141      0.719      0.000
    96         21  (g)                -53   164   164    71    71   106   104      0.000     -0.000   -197.053    197.053      0.000
    97         21  (g)                -51    86     0   206   206   115   122     -0.163     -0.981    107.811    107.816      0.000
    98         21  (g)                -51    86     0   132   133   122   111     -2.186      2.392    296.158    296.176      0.000
    99         21  (g)                -52    85    85   134   134   111   116     -1.952      1.933     72.580     72.632      0.000
   100         21  (g)                -51    77     0   116   116   106   123      0.754     -5.439    -74.818     75.020      0.000
   101         21  (g)                -51    77     0   108   109   123   102      1.041     -1.850     -7.397      7.696      0.000
   102          2  (u)                -52    73    73   110   110   102     0    -35.660     85.946    122.504    153.836      0.330
   103         21  (g)                -41   240   240   107    87   124   117     -0.000     -0.000      0.528      0.528      0.000
   104          1  (d)                -42   241   241    88    88   117     0     -0.000     -0.000    -84.276     84.276      0.000
   105         21  (g)                -44    89    89   147   148   118   119      1.231     -0.397     -4.672      4.848      0.000
   106          1  (d)                -44    90    90   149   149   119     0     -2.372     -0.361    -78.384     78.422      0.330
   107         21  (g)                -43   103     0   155   155   124   118      1.141      0.758     -0.691      1.534      0.000
   108         21  (g)                -51   101     0   114   115   123   126      1.999     -1.584     -7.021      7.470      0.000
   109         21  (g)                -51   101     0   111   112   126   102     -1.235      0.402      0.576      1.421      0.000
   110          2  (u)                -52   102   102   113   113   102     0    -35.383     85.278    121.552    152.641      0.330
   111         21  (g)                -51   109     0   144   145   126   127     -2.742      3.482      6.337      7.733      0.000
   112         21  (g)                -51   109     0   213   213   127   102     -0.204      1.045      0.119      1.071      0.000
   113          2  (u)                -52   110   110   196   196   102     0    -33.672     81.153    115.673    145.258      0.330
   114         21  (g)                -51   108     0   146   146   128   126      2.281     -2.085     -9.848     10.322      0.000
   115         21  (g)                -51   108     0   187   188   123   128     -0.147     -0.471    -10.526     10.538      0.000
   116         21  (g)                -52   100   100   162   163   106   123      0.620     -4.469    -61.465     61.630      0.000
   117         21  (g)                -51    94     0   123   124   129   121     17.910    -20.321    -32.968     42.668      0.000
   118         21  (g)                -51    94     0   184   185   105   129      3.918     -2.776     -5.244      7.110      0.000
   119         21  (g)                -52    76    76   140   140   109   105      0.819      3.844    -20.680     21.050      0.000
   120         21  (g)                -51    80     0   138   139   130   109     -0.741      0.256     -0.664      1.027      0.000
   121         21  (g)                -51    80     0   129   130   103   130      1.554     -2.779     -5.204      6.100      0.000
   122         21  (g)                -52    78    78   131   131   108   103     -2.497      8.609     22.292     24.027      0.000
   123         21  (g)                -51   117     0   178   179   129   131     16.989    -19.556    -30.563     40.065      0.000
   124         21  (g)                -51   117     0   180   180   131   121      0.847     -0.793     -2.420      2.684      0.000
   125         21  (g)                -52    95    95   209   209   121   104     -0.585     -0.224     -0.126      0.639      0.000
   126         -1  (dbar)             -51    69     0   236   236     0   132     -1.403      1.938     -2.014      3.145      0.330
   127         21  (g)                -51    69     0   135   136   132   114     -0.301      0.199     -2.101      2.132      0.000
   128         21  (g)                -52    68    68   137   137   114   113      1.703     -2.137      3.552      4.482      0.000
   129         -1  (dbar)             -51   121     0   216   216     0   130      0.077     -1.055     -2.719      2.936      0.330
   130          1  (d)                -51   121     0   167   167   103     0      1.465     -1.683     -2.379      3.278      0.330
   131         21  (g)                -52   122   122   150   151   108   103     -2.485      8.569     22.186     23.913      0.000
   132          3  (s)                -51    98     0   210   210   122     0     -2.555      2.500    263.229    263.253      0.500
   133         -3  (sbar)             -51    98     0   219   219     0   111     -0.025      0.283     47.574     47.578      0.500
   134         21  (g)                -52    99    99   207   207   111   116     -1.558      1.543     57.934     57.976      0.000
   135         21  (g)                -51   127     0   237   237   132   133     -0.347      0.608     -0.110      0.709      0.000
   136         21  (g)                -51   127     0   143   143   133   114      0.190     -0.590     -1.692      1.801      0.000
   137         21  (g)                -52   128   128   141   142   114   113      1.560     -1.957      3.252      4.103      0.000
   138         21  (g)                -51   120     0   203   203   130   134     -0.093     -0.467     -0.826      0.953      0.000
   139         21  (g)                -51   120     0   220   220   134   109     -0.499      1.418     -3.581      3.884      0.000
   140         21  (g)                -52   119   119   199   199   109   105      0.671      3.148    -16.937     17.240      0.000
   141         21  (g)                -51   137     0   235   235   135   113      1.703     -1.408      3.036      3.756      0.000
   142         21  (g)                -51   137     0   239   239   114   135     -0.110     -0.653     -0.085      0.668      0.000
   143         21  (g)                -52   136   136   238   238   133   114      0.156     -0.485     -1.391      1.482      0.000
   144         21  (g)                -51   111     0   212   212   137   127     -1.941      1.229      3.225      3.960      0.000
   145         21  (g)                -51   111     0   192   192   126   137     -0.784      2.237      3.037      3.852      0.000
   146         21  (g)                -52   114   114   189   189   128   126      2.264     -2.069     -9.773     10.243      0.000
   147         21  (g)                -51   105     0   153   154   118   138     -0.200     -0.683     -4.575      4.630      0.000
   148         21  (g)                -51   105     0   168   169   138   119      1.239      0.258     -6.418      6.542      0.000
   149          1  (d)                -52   106   106   170   170   119     0     -2.180     -0.332    -72.063     72.098      0.330
   150         21  (g)                -51   131     0   161   161   139   103     -2.673      8.472     21.648     23.399      0.000
   151         21  (g)                -51   131     0   159   160   108   139      0.329      1.433      2.281      2.714      0.000
   152         21  (g)                -52    79    79   202   202   107   108      1.395     13.169     17.165     21.680      0.000
   153         21  (g)                -51   147     0   242   242   140   138      0.204     -0.739     -1.184      1.411      0.000
   154         21  (g)                -51   147     0   246   246   118   140     -0.158      0.219     -3.540      3.550      0.000
   155         21  (g)                -52   107   107   244   244   124   118      0.895      0.594     -0.542      1.203      0.000
   156         21  (g)                -51    92     0   208   208   120   141     -0.538      0.787      3.210      3.349      0.000
   157         21  (g)                -51    92     0   183   183   141   101     -1.845      5.017      9.938     11.285      0.000
   158         21  (g)                -52    93    93   181   182   101   107      2.227     25.072     35.262     43.324      0.000
   159         21  (g)                -51   151     0   222   222   108   143      0.022      0.021     -0.047      0.056      0.000
   160         21  (g)                -51   151     0   224   224   143   139     -0.577      4.215      9.488     10.398      0.000
   161         21  (g)                -52   150   150   165   166   139   103     -1.789      5.670     14.487     15.659      0.000
   162         -2  (ubar)             -51   116     0   200   200     0   123     -0.150     -1.282    -30.641     30.670      0.330
   163          2  (u)                -51   116     0   225   225   106     0      0.770     -3.186    -39.723     39.860      0.330
   164         21  (g)                -53   194   194    96    96   106   104      0.000     -0.000   -205.952    205.952      0.000
   165         21  (g)                -51   161     0   175   176   139   144     -0.760      1.331      2.264      2.734      0.000
   166         21  (g)                -51   161     0   177   177   144   103     -1.009      4.315     12.190     12.971      0.000
   167          1  (d)                -52   130   130   218   218   103     0      1.445     -1.660     -2.346      3.233      0.330
   168         21  (g)                -51   148     0   245   245   138   145     -0.235      0.397     -2.643      2.683      0.000
   169         21  (g)                -51   148     0   247   247   145   119      1.292     -0.167     -9.769      9.855      0.000
   170          1  (d)                -52   149   149   243   243   119     0     -1.998     -0.304    -66.070     66.102      0.330
   171         21  (g)                -31   248   248   173   174   146   147      0.000      0.000      0.001      0.001      0.000
   172         21  (g)                -31   249   249   173   174   147   148      0.000      0.000  -1806.475   1806.475      0.000
   173         21  (g)                -33   171   172   250   250   146   149     -0.171     -0.564   -100.275    100.277      0.000
   174         21  (g)                -33   171   172   251   251   149   148      0.171      0.564  -1706.198   1706.198      0.000
   175         21  (g)                -51   165     0   201   201   139   150     -1.335      2.173      4.996      5.609      0.000
   176         21  (g)                -51   165     0   227   227   150   144      0.040      1.449      3.740      4.011      0.000
   177         21  (g)                -52   166   166   226   226   144   103     -0.473      2.024      5.718      6.085      0.000
   178         21  (g)                -51   123     0   186   186   129   151     13.893    -16.670    -25.549     33.521      0.000
   179         21  (g)                -51   123     0   228   228   151   131      3.291     -3.068     -5.570      7.160      0.000
   180         21  (g)                -52   124   124   217   217   131   121      0.652     -0.611     -1.864      2.068      0.000
   181         21  (g)                -51   158     0   197   197   152   107      2.142     25.467     35.899     44.067      0.000
   182         21  (g)                -51   158     0   229   229   101   152     -0.103      0.113      0.370      0.400      0.000
   183         21  (g)                -52   157   157   223   223   141   101     -1.658      4.509      8.932     10.142      0.000
   184         21  (g)                -51   118     0   215   215   105   153      0.394     -0.198     -0.222      0.494      0.000
   185         21  (g)                -51   118     0   230   230   153   129      5.790     -5.297     -9.189     12.084      0.000
   186         21  (g)                -52   178   178   198   198   129   151     11.627    -13.951    -21.382     28.054      0.000
   187         21  (g)                -51   115     0   214   214   123   154      0.641     -0.293     -5.928      5.969      0.000
   188         21  (g)                -51   115     0   231   231   154   128     -0.466     -0.472     -5.989      6.025      0.000
   189         21  (g)                -52   146   146   190   191   128   126      1.942     -1.775     -8.383      8.786      0.000
   190         21  (g)                -51   189     0   211   211   128   155      1.899     -1.840     -6.797      7.293      0.000
   191         21  (g)                -51   189     0   232   232   155   126      0.032      0.097     -1.543      1.547      0.000
   192         21  (g)                -52   145   145   221   221   126   137     -0.773      2.205      2.994      3.798      0.000
   193          2  (u)                -61     1     0    70    70   113     0      1.417      2.644   1226.854   1226.858      0.000
   194         21  (g)                -61     2     0   164   164   146   104     -3.783     -1.349   -205.932    205.971      0.000
   195         25  (h0)               -62    72    72   257   258     0     0     16.907   -111.412    357.100    394.770    124.998
   196          2  (u)                -62   113   113   384   384   102     0    -33.793     81.337    115.648    145.369      0.330
   197         21  (g)                -62   181   181   349   349   152   107      2.113     25.526     35.767     43.992      0.000
   198         21  (g)                -62   186   186   309   309   129   151     11.177    -14.106    -21.432     27.986      0.000
   199         21  (g)                -62   140   140   312   312   109   105      0.357      3.036    -16.956     17.229      0.000
   200         -2  (ubar)             -62   162   162   392   392     0   123     -0.713     -1.483    -30.631     30.677      0.330
   201         21  (g)                -62   175   175   345   345   139   150     -1.334      2.183      4.999      5.616      0.000
   202         21  (g)                -62   152   152   348   348   107   108      1.376     13.196     17.094     21.639      0.000
   203         21  (g)                -62   138   138   264     0   130   134     -0.110     -0.473     -0.823      0.955      0.000
   204         21  (g)                -62    91    91   352   352   110   120      0.429     -0.404      4.815      4.851      0.000
   205         21  (g)                -62    84    84   353   353   116   110     -0.618     -1.178    126.687    126.694      0.000
   206         21  (g)                -62    97    97   291   291   113   122     -0.038     -0.748    107.815    107.818      0.000
   207         21  (g)                -62   134   134   354   354   111   116     -1.491      1.668     57.942     57.985      0.000
   208         21  (g)                -62   156   156   351   351   120   141     -0.536      0.794      3.212      3.352      0.000
   209         21  (g)                -62   125   125   306   306   121   104     -0.592     -0.226     -0.119      0.644      0.000
   210          3  (s)                -62   132   132   290   290   122     0     -2.251      3.067    263.239    263.267      0.500
   211         21  (g)                -62   190   190   389   389   128   155      1.770     -1.886     -6.807      7.281      0.000
   212         21  (g)                -62   144   144   386   386   137   132     -1.944      1.235      3.238      3.974      0.000
   213         21  (g)                -62   112   112   269     0   127   102     -0.212      1.043      0.117      1.071      0.000
   214         21  (g)                -62   187   187   270     0   123   145      0.532     -0.332     -5.932      5.965      0.000
   215         21  (g)                -62   184   184   311   311   105   153      0.388     -0.200     -0.225      0.491      0.000
   216         -1  (dbar)             -62   129   129   263     0     0   140      0.025     -1.074     -2.715      2.938      0.330
   217         21  (g)                -62   180   180   265     0   131   121      0.616     -0.624     -1.868      2.064      0.000
   218          1  (d)                -62   167   167   340   340   103     0      1.394     -1.677     -2.352      3.225      0.330
   219         -3  (sbar)             -62   133   133   355   355     0   111      0.030      0.385     47.573     47.577      0.500
   220         21  (g)                -62   139   139   314   314   134   138     -0.568      1.394     -3.582      3.885      0.000
   221         21  (g)                -62   192   192   387   387   126   137     -0.776      2.210      2.992      3.800      0.000
   222         21  (g)                -62   159   159   347   347   108   143      0.021      0.021     -0.047      0.056      0.000
   223         21  (g)                -62   183   183   266     0   141   101     -1.658      4.525      8.928     10.146      0.000
   224         21  (g)                -62   160   160   346   346   143   139     -0.574      4.233      9.475     10.394      0.000
   225          2  (u)                -62   163   163   275   275   106     0      0.039     -3.447    -39.713     39.864      0.330
   226         21  (g)                -62   177   177   267     0   144   124     -0.470      2.036      5.714      6.084      0.000
   227         21  (g)                -62   176   176   267     0   150   144      0.042      1.456      3.733      4.007      0.000
   228         21  (g)                -62   179   179   308   308   151   133      3.175     -3.108     -5.588      7.139      0.000
   229         21  (g)                -62   182   182   266     0   101   152     -0.102      0.114      0.370      0.401      0.000
   230         21  (g)                -62   185   185   310   310   153   129      5.597     -5.363     -9.222     12.047      0.000
   231         21  (g)                -62   188   188   390   390   154   128     -0.577     -0.511     -5.982      6.031      0.000
   232         21  (g)                -62   191   191   268     0   155   118      0.003      0.087     -1.544      1.546      0.000
   233         21  (g)                -61     1     0    66    66   112   113      0.516     -0.676      4.582      4.660      0.000
   234         -1  (dbar)             -61     2     0    67    67     0   112      0.876     -1.274     -5.163      5.389      0.000
   235         21  (g)                -62   141   141   342   342   135   114      2.180     -2.044      3.140      4.334      0.000
   236         -1  (dbar)             -62   126   126   292   292     0   113     -0.940      1.272     -2.149      2.688      0.330
   237         21  (g)                -62   135   135   269     0   132   127     -0.255      0.479     -0.150      0.563      0.000
   238         21  (g)                -62   143   143   265     0   133   131      0.413     -0.857     -1.364      1.663      0.000
   239         21  (g)                -62   142   142   341   341   114   103     -0.006     -0.799     -0.057      0.801      0.000
   240         21  (g)                -61     1     0   103   103   119   112     -0.761     -1.095     -0.330      1.373      0.000
   241          1  (d)                -61     2     0   104   104   112     0      1.183      0.870    -83.472     83.485      0.000
   242         21  (g)                -62   153   153   263     0   140   130      0.067     -0.954     -1.976      2.196      0.000
   243          1  (d)                -62   170   170   410   410   119     0     -1.068      0.365    -67.243     67.254      0.330
   244         21  (g)                -62   155   155   343   343   124   135      0.413     -0.096      0.202      0.470      0.000
   245         21  (g)                -62   168   168   313   313   138   109     -0.229      0.381     -2.408      2.449      0.000
   246         21  (g)                -62   154   154   268     0   118   126     -0.117      0.244     -3.401      3.412      0.000
   247         21  (g)                -62   169   169   270     0   145   154      1.356     -0.164     -8.975      9.078      0.000
   248         21  (g)                -61     1     0   171   171   148   148     -0.191     -0.040    -10.413     10.415      0.000
   249         21  (g)                -61     2     0   172   172   147   147      0.040     -0.050  -1800.292   1800.292      0.000
   250         21  (g)                -62   173   173   277   277   146   149     -0.349     -0.605   -139.680    139.682      0.000
   251         21  (g)                -62   174   174   276   276   149   106      0.198      0.514  -1671.024   1671.025      0.000
   252       2103  (ud_1)             -63     1     0   411   411     0   119     -0.981     -0.833   2267.857   2267.858      0.771
   253       2203  (uu_1)             -63     2     0   272   272     0   112      0.964      0.031   -224.861    224.864      0.771
   254          1  (d)                -63     2     0   271   271   112     0      0.101      1.295   -612.124    612.126      0.330
   255          1  (d)                -63     2     0   305   305   104     0      0.562      0.418   -379.375    379.376      0.330
   256         -1  (dbar)             -63     2     0   278   278     0   146      0.056      0.059   -177.332    177.333      0.330
   257         23  (Z0)               -22   195     0   259   260     0     0      5.626    -32.013    152.393    156.873     18.139
   258         23  (Z0)               -22   195     0   261   262     0     0     11.280    -79.399    204.708    237.898     90.877
   259         13  mu-                 23   257     0     0     0     0     0      9.632    -16.852    109.417    111.126      0.106
   260        -13  mu+                 23   257     0     0     0     0     0     -4.005    -15.161     42.975     45.747      0.106
   261         13  mu-                 23   258     0     0     0     0     0     23.928    -13.885    147.305    149.880      0.106
   262        -13  mu+                 23   258     0     0     0     0     0    -12.648    -65.514     57.403     88.018      0.106
   263         -1  (dbar)             -73   216   242   264     0     0   130      0.092     -2.028     -4.691      5.134      0.478
   264         -1  (dbar)             -73   263   203   315   315     0   134     -0.018     -2.501     -5.514      6.089      0.647
   265         21  (g)                -73   217   238   307   307   133   121      1.029     -1.481     -3.232      3.726      0.435
   266         21  (g)                -73   223   229   350   350   141   152     -1.761      4.639      9.299     10.547      0.387
   267         21  (g)                -73   226   227   344   344   150   124     -0.428      3.492      9.447     10.091      0.457
   268         21  (g)                -73   232   246   388   388   155   126     -0.113      0.331     -4.945      4.959      0.091
   269         21  (g)                -73   213   237   385   385   132   102     -0.467      1.522     -0.033      1.633      0.365
   270         21  (g)                -73   214   247   391   391   123   154      1.888     -0.497    -14.907     15.043      0.524
   271          1  (d)                -71   254   254   273   274   112     0      0.101      1.295   -612.124    612.126      0.330
   272       2203  (uu_1)             -71   253   253   273   274     0   112      0.964      0.031   -224.861    224.864      0.771
   273       2112  n0                  83   271   272     0     0     0     0      0.313      1.226   -637.640    637.642      0.940
   274        213  (rho+)             -84   271   272   425   426     0     0      0.752      0.100   -199.345    199.348      0.765
   275          2  (u)                -71   225   225   279   289   106     0      0.039     -3.447    -39.713     39.864      0.330
   276         21  (g)                -71   251   251   279   289   149   106      0.198      0.514  -1671.024   1671.025      0.000
   277         21  (g)                -71   250   250   279   289   146   149     -0.349     -0.605   -139.680    139.682      0.000
   278         -1  (dbar)             -71   256   256   279   289     0   146      0.056      0.059   -177.332    177.333      0.330
   279        211  pi+                 83   275   278     0     0     0     0     -0.129     -1.094    -14.399     14.442      0.140
   280       -211  pi-                 83   275   278     0     0     0     0     -0.156     -1.830    -22.258     22.334      0.140
   281        213  (rho+)             -83   275   278   427   428     0     0     -0.194     -0.277    -23.564     23.581      0.808
   282       -211  pi-                 83   275   278     0     0     0     0      0.304      0.024    -11.376     11.381      0.140
   283        213  (rho+)             -84   275   278   429   430     0     0      0.306      0.293   -112.101    112.104      0.743
   284       -213  (rho-)             -84   275   278   431   432     0     0     -0.251      0.117   -207.580    207.581      0.742
   285        213  (rho+)             -84   275   278   433   434     0     0      0.124     -0.643   -263.922    263.926      1.125
   286       -211  pi-                 84   275   278     0     0     0     0     -0.013      0.215    -23.634     23.636      0.140
   287        213  (rho+)             -84   275   278   435   436     0     0     -0.267      0.111   -291.154    291.155      0.963
   288       -213  (rho-)             -84   275   278   437   438     0     0      0.367     -0.195  -1027.005   1027.005      0.768
   289        211  pi+                 84   275   278     0     0     0     0     -0.148     -0.198    -30.756     30.758      0.140
   290          3  (s)                -71   210   210   293   304   122     0     -2.251      3.067    263.239    263.267      0.500
   291         21  (g)                -71   206   206   293   304   113   122     -0.038     -0.748    107.815    107.818      0.000
   292         -1  (dbar)             -71   236   236   293   304     0   113     -0.940      1.272     -2.149      2.688      0.330
   293       -323  (K*-)              -83   290   292   439   440     0     0     -1.481      2.175    199.609    199.628      0.888
   294        111  (pi0)              -83   290   292   501   502     0     0     -0.132      0.764     39.742     39.750      0.135
   295        211  pi+                 83   290   292     0     0     0     0     -0.661     -0.392     57.797     57.802      0.140
   296        113  (rho0)             -83   290   292   441   442     0     0      0.296     -0.147     24.414     24.427      0.730
   297       -211  pi-                 83   290   292     0     0     0     0      0.126      0.173      2.485      2.498      0.140
   298        211  pi+                 83   290   292     0     0     0     0     -0.457      0.044     38.869     38.872      0.140
   299       -211  pi-                 84   290   292     0     0     0     0      0.278     -0.518      4.047      4.092      0.140
   300        213  (rho+)             -84   290   292   443   444     0     0     -0.301      0.603      2.042      2.280      0.758
   301        111  (pi0)              -84   290   292   503   504     0     0     -0.166     -0.392      1.552      1.615      0.135
   302        311  (K0)               -84   290   292   445   445     0     0     -0.014      0.023     -0.401      0.640      0.498
   303       -311  (Kbar0)            -84   290   292   446   446     0     0     -0.535      0.758     -0.343      1.108      0.498
   304        111  (pi0)              -84   290   292   505   506     0     0     -0.181      0.498     -0.909      1.060      0.135
   305          1  (d)                -71   255   255   316   339   104     0      0.562      0.418   -379.375    379.376      0.330
   306         21  (g)                -71   209   209   316   339   121   104     -0.592     -0.226     -0.119      0.644      0.000
   307         21  (g)                -71   265   265   316   339   133   121      1.029     -1.481     -3.232      3.726      0.435
   308         21  (g)                -71   228   228   316   339   151   133      3.175     -3.108     -5.588      7.139      0.000
   309         21  (g)                -71   198   198   316   339   129   151     11.177    -14.106    -21.432     27.986      0.000
   310         21  (g)                -71   230   230   316   339   153   129      5.597     -5.363     -9.222     12.047      0.000
   311         21  (g)                -71   215   215   316   339   105   153      0.388     -0.200     -0.225      0.491      0.000
   312         21  (g)                -71   199   199   316   339   109   105      0.357      3.036    -16.956     17.229      0.000
   313         21  (g)                -71   245   245   316   339   138   109     -0.229      0.381     -2.408      2.449      0.000
   314         21  (g)                -71   220   220   316   339   134   138     -0.568      1.394     -3.582      3.885      0.000
   315         -1  (dbar)             -71   264   264   316   339     0   134     -0.018     -2.501     -5.514      6.089      0.647
   316        113  (rho0)             -83   305   315   447   448     0     0      0.509      0.160   -146.457    146.460      0.868
   317       -211  pi-                 83   305   315     0     0     0     0     -0.334      0.167    -81.255     81.256      0.140
   318       2212  p+                  83   305   315     0     0     0     0     -0.279      0.281   -109.649    109.654      0.938
   319      -2212  pbar-               83   305   315     0     0     0     0      0.460      0.219    -31.854     31.872      0.938
   320        211  pi+                 83   305   315     0     0     0     0     -0.067     -0.317     -5.852      5.863      0.140
   321       -211  pi-                 83   305   315     0     0     0     0     -0.416     -0.343     -0.661      0.865      0.140
   322        113  (rho0)             -83   305   315   449   450     0     0      2.135     -1.449     -6.509      7.047      0.799
   323        213  (rho+)             -83   305   315   451   452     0     0      0.278     -0.750     -1.236      1.706      0.861
   324        313  (K*0)              -83   305   315   453   454     0     0      0.917     -1.147     -2.320      2.947      1.070
   325       -323  (K*-)              -83   305   315   455   456     0     0      0.421     -1.299     -1.697      2.345      0.870
   326        221  (eta)              -83   305   315   507   509     0     0      1.973     -2.892     -5.196      6.289      0.548
   327        211  pi+                 84   305   315     0     0     0     0      9.507    -10.327    -16.360     21.557      0.140
   328        111  (pi0)              -84   305   315   510   511     0     0      1.873     -1.308     -2.606      3.468      0.135
   329        111  (pi0)              -84   305   315   512   513     0     0      0.369     -0.995     -1.123      1.551      0.135
   330        223  (omega)            -84   305   315   514   516     0     0      2.294     -2.687     -4.020      5.409      0.781
   331       -211  pi-                 84   305   315     0     0     0     0      1.193     -0.367     -2.639      2.922      0.140
   332        211  pi+                 84   305   315     0     0     0     0      0.140     -0.488     -0.374      0.646      0.140
   333       2112  n0                  84   305   315     0     0     0     0      0.441      0.507     -5.859      5.971      0.940
   334        211  pi+                 84   305   315     0     0     0     0     -0.124      0.039     -1.455      1.467      0.140
   335      -2224  (Deltabar--)       -84   305   315   457   458     0     0      0.187      1.589     -6.977      7.264      1.237
   336        321  K+                  84   305   315     0     0     0     0     -0.091      1.273     -4.908      5.095      0.494
   337       -311  (Kbar0)            -84   305   315   459   459     0     0      0.083      0.271     -2.748      2.807      0.498
   338        313  (K*0)              -84   305   315   460   461     0     0     -0.667     -0.479     -2.574      2.953      1.192
   339       -311  (Kbar0)            -84   305   315   462   462     0     0      0.074     -1.412     -3.323      3.645      0.498
   340          1  (d)                -71   218   218   356   383   103     0      1.394     -1.677     -2.352      3.225      0.330
   341         21  (g)                -71   239   239   356   383   114   103     -0.006     -0.799     -0.057      0.801      0.000
   342         21  (g)                -71   235   235   356   383   135   114      2.180     -2.044      3.140      4.334      0.000
   343         21  (g)                -71   244   244   356   383   124   135      0.413     -0.096      0.202      0.470      0.000
   344         21  (g)                -71   267   267   356   383   150   124     -0.428      3.492      9.447     10.091      0.457
   345         21  (g)                -71   201   201   356   383   139   150     -1.334      2.183      4.999      5.616      0.000
   346         21  (g)                -71   224   224   356   383   143   139     -0.574      4.233      9.475     10.394      0.000
   347         21  (g)                -71   222   222   356   383   108   143      0.021      0.021     -0.047      0.056      0.000
   348         21  (g)                -71   202   202   356   383   107   108      1.376     13.196     17.094     21.639      0.000
   349         21  (g)                -71   197   197   356   383   152   107      2.113     25.526     35.767     43.992      0.000
   350         21  (g)                -71   266   266   356   383   141   152     -1.761      4.639      9.299     10.547      0.387
   351         21  (g)                -71   208   208   356   383   120   141     -0.536      0.794      3.212      3.352      0.000
   352         21  (g)                -71   204   204   356   383   110   120      0.429     -0.404      4.815      4.851      0.000
   353         21  (g)                -71   205   205   356   383   116   110     -0.618     -1.178    126.687    126.694      0.000
   354         21  (g)                -71   207   207   356   383   111   116     -1.491      1.668     57.942     57.985      0.000
   355         -3  (sbar)             -71   219   219   356   383     0   111      0.030      0.385     47.573     47.577      0.500
   356       -211  pi-                 83   340   355     0     0     0     0     -0.043     -0.233     -0.124      0.302      0.140
   357        213  (rho+)             -83   340   355   463   464     0     0      0.793     -1.767     -1.590      2.664      0.904
   358       1114  (Delta-)           -83   340   355   465   466     0     0      1.253     -0.805      0.786      2.353      1.643
   359      -2114  (Deltabar0)        -83   340   355   467   468     0     0      1.305     -1.217      1.719      2.877      1.461
   360        211  pi+                 83   340   355     0     0     0     0     -0.107      0.122      0.051      0.220      0.140
   361        111  (pi0)              -83   340   355   517   518     0     0      0.426      0.085      0.250      0.519      0.135
   362       2112  n0                  83   340   355     0     0     0     0     -0.144      0.813      3.096      3.339      0.940
   363      -2112  nbar0               83   340   355     0     0     0     0     -1.191      2.401      6.126      6.752      0.940
   364       2112  n0                  83   340   355     0     0     0     0      0.747      1.656      3.410      3.976      0.940
   365      -2112  nbar0               83   340   355     0     0     0     0     -0.836      2.744      7.047      7.666      0.940
   366       -211  pi-                 84   340   355     0     0     0     0     -0.057      3.560      4.757      5.944      0.140
   367        211  pi+                 84   340   355     0     0     0     0     -0.057      1.458      2.247      2.683      0.140
   368        223  (omega)            -84   340   355   519   521     0     0      0.435      3.252      5.283      6.265      0.762
   369        221  (eta)              -84   340   355   522   523     0     0      0.026      1.727      3.252      3.723      0.548
   370       -211  pi-                 84   340   355     0     0     0     0      0.566      4.279      5.598      7.070      0.140
   371        111  (pi0)              -84   340   355   524   525     0     0      0.108      6.338      9.133     11.118      0.135
   372        211  pi+                 84   340   355     0     0     0     0      0.614      3.638      5.308      6.466      0.140
   373        221  (eta)              -84   340   355   526   527     0     0      0.380      5.795      7.268      9.319      0.548
   374       3122  (Lambda0)          -84   340   355   528   529     0     0      0.024      6.443      8.766     10.936      1.116
   375      -3122  (Lambdabar0)       -84   340   355   530   531     0     0     -0.172      5.788      9.940     11.557      1.116
   376        221  (eta)              -84   340   355   532   534     0     0     -0.835      1.208      3.131      3.502      0.548
   377        111  (pi0)              -84   340   355   535   536     0     0      0.109      1.217      3.526      3.734      0.135
   378        113  (rho0)             -84   340   355   469   470     0     0     -0.200      0.949      2.049      2.396      0.776
   379       -213  (rho-)             -84   340   355   471   472     0     0     -0.164     -0.499     56.559     56.567      0.795
   380       2212  p+                  84   340   355     0     0     0     0     -0.100      0.094     19.477     19.500      0.938
   381        211  pi+                 84   340   355     0     0     0     0     -0.820     -0.547     58.044     58.053      0.140
   382      -2224  (Deltabar--)       -84   340   355   473   474     0     0     -0.307      0.544     51.344     51.362      1.184
   383        323  (K*+)              -84   340   355   475   476     0     0     -0.542      0.899     50.740     50.759      0.935
   384          2  (u)                -71   196   196   393   409   102     0    -33.793     81.337    115.648    145.369      0.330
   385         21  (g)                -71   269   269   393   409   132   102     -0.467      1.522     -0.033      1.633      0.365
   386         21  (g)                -71   212   212   393   409   137   132     -1.944      1.235      3.238      3.974      0.000
   387         21  (g)                -71   221   221   393   409   126   137     -0.776      2.210      2.992      3.800      0.000
   388         21  (g)                -71   268   268   393   409   155   126     -0.113      0.331     -4.945      4.959      0.091
   389         21  (g)                -71   211   211   393   409   128   155      1.770     -1.886     -6.807      7.281      0.000
   390         21  (g)                -71   231   231   393   409   154   128     -0.577     -0.511     -5.982      6.031      0.000
   391         21  (g)                -71   270   270   393   409   123   154      1.888     -0.497    -14.907     15.043      0.524
   392         -2  (ubar)             -71   200   200   393   409     0   123     -0.713     -1.483    -30.631     30.677      0.330
   393        211  pi+                 83   384   392     0     0     0     0     -3.660      8.128     12.239     15.142      0.140
   394       -211  pi-                 83   384   392     0     0     0     0    -11.355     28.711     39.370     50.033      0.140
   395        211  pi+                 83   384   392     0     0     0     0    -18.362     43.651     63.462     79.183      0.140
   396       -213  (rho-)             -83   384   392   477   478     0     0     -0.992      1.461      0.903      2.159      0.853
   397        331  (eta')             -83   384   392   537   538     0     0     -0.844      1.595      2.690      3.378      0.958
   398        213  (rho+)             -83   384   392   479   480     0     0     -0.454      1.245     -0.087      1.513      0.724
   399       -213  (rho-)             -83   384   392   481   482     0     0     -0.671      0.571      1.618      1.989      0.750
   400        221  (eta)              -83   384   392   539   540     0     0     -0.440      0.578      0.824      1.228      0.548
   401        211  pi+                 84   384   392     0     0     0     0     -0.417      0.120     -0.061      0.460      0.140
   402        221  (eta)              -84   384   392   541   543     0     0      0.341      0.283     -0.607      0.930      0.548
   403       -211  pi-                 84   384   392     0     0     0     0     -0.160     -0.132     -1.058      1.087      0.140
   404        213  (rho+)             -84   384   392   483   484     0     0      1.021     -0.084     -1.622      2.046      0.709
   405        111  (pi0)              -84   384   392   544   545     0     0     -0.630     -0.640     -7.660      7.714      0.135
   406       -211  pi-                 84   384   392     0     0     0     0      1.954     -1.341     -8.394      8.724      0.140
   407        111  (pi0)              -84   384   392   546   547     0     0     -0.453      0.148     -7.226      7.243      0.135
   408        223  (omega)            -84   384   392   548   550     0     0      0.769     -1.322    -16.062     16.154      0.787
   409        223  (omega)            -84   384   392   551   553     0     0     -0.371     -0.711    -19.755     19.786      0.784
   410          1  (d)                -71   243   243   412   424   119     0     -1.068      0.365    -67.243     67.254      0.330
   411       2103  (ud_1)             -71   252   252   412   424     0   119     -0.981     -0.833   2267.857   2267.858      0.771
   412       -211  pi-                 83   410   411     0     0     0     0     -0.129      0.019    -14.309     14.310      0.140
   413        323  (K*+)              -83   410   411   485   486     0     0     -1.044      0.772    -43.672     43.701      0.911
   414       -321  K-                  83   410   411     0     0     0     0      0.018     -0.719     -5.227      5.299      0.494
   415        211  pi+                 83   410   411     0     0     0     0      0.216      0.443     -1.551      1.633      0.140
   416        113  (rho0)             -83   410   411   487   488     0     0     -0.460     -0.145     -1.626      1.733      0.353
   417       -213  (rho-)             -83   410   411   489   490     0     0      0.683      0.211      0.723      1.270      0.761
   418        213  (rho+)             -83   410   411   491   492     0     0     -0.041     -0.078      0.072      0.902      0.895
   419       -211  pi-                 83   410   411     0     0     0     0     -0.225      0.076      1.449      1.475      0.140
   420       2212  p+                  84   410   411     0     0     0     0      0.204      0.053     21.930     21.951      0.938
   421      -2214  (Deltabar-)        -84   410   411   493   494     0     0     -0.192     -0.650    123.441    123.449      1.238
   422        213  (rho+)             -84   410   411   495   496     0     0     -0.022      0.306    170.237    170.239      0.736
   423       2112  n0                  84   410   411     0     0     0     0     -0.532     -0.516    551.698    551.699      0.940
   424        223  (omega)            -84   410   411   554   556     0     0     -0.524     -0.241   1397.449   1397.449      0.798
   425        211  pi+                 91   274     0     0     0     0     0      0.591     -0.210    -91.138     91.140      0.140
   426        111  (pi0)              -91   274     0   557   558     0     0      0.161      0.310   -108.207    108.208      0.135
   427        211  pi+                 91   281     0     0     0     0     0     -0.005     -0.060    -20.351     20.351      0.140
   428        111  (pi0)              -91   281     0   559   560     0     0     -0.190     -0.217     -3.214      3.229      0.135
   429        211  pi+                 91   283     0     0     0     0     0      0.056      0.444    -43.920     43.923      0.140
   430        111  (pi0)              -91   283     0   561   562     0     0      0.250     -0.151    -68.181     68.182      0.135
   431       -211  pi-                 91   284     0     0     0     0     0     -0.226      0.263   -189.982    189.982      0.140
   432        111  (pi0)              -91   284     0   563   564     0     0     -0.025     -0.146    -17.598     17.599      0.135
   433        211  pi+                 91   285     0     0     0     0     0      0.187      0.012   -190.424    190.424      0.140
   434        111  (pi0)              -91   285     0   565   566     0     0     -0.063     -0.655    -73.498     73.502      0.135
   435        211  pi+                 91   287     0     0     0     0     0     -0.103     -0.370   -183.181    183.182      0.140
   436        111  (pi0)              -91   287     0   567   568     0     0     -0.164      0.481   -107.972    107.974      0.135
   437       -211  pi-                 91   288     0     0     0     0     0      0.368     -0.383   -895.332    895.332      0.140
   438        111  (pi0)              -91   288     0   569   570     0     0     -0.001      0.188   -131.673    131.673      0.135
   439       -311  (Kbar0)            -91   293     0   497   497     0     0     -0.912      1.286    100.469    100.483      0.498
   440       -211  pi-                 91   293     0     0     0     0     0     -0.569      0.889     99.139     99.145      0.140
   441        211  pi+                 91   296     0     0     0     0     0     -0.072      0.147     13.902     13.904      0.140
   442       -211  pi-                 91   296     0     0     0     0     0      0.368     -0.294     10.512     10.523      0.140
   443        211  pi+                 91   300     0     0     0     0     0      0.104      0.329      1.466      1.512      0.140
   444        111  (pi0)              -91   300     0   571   572     0     0     -0.405      0.274      0.576      0.768      0.135
   445        310  (K_S0)             -91   302   302   573   574     0     0     -0.014      0.023     -0.401      0.640      0.498
   446        310  (K_S0)             -91   303   303   575   576     0     0     -0.535      0.758     -0.343      1.108      0.498
   447        211  pi+                 91   316     0     0     0     0     0      0.030      0.053     -4.418      4.420      0.140
   448       -211  pi-                 91   316     0     0     0     0     0      0.479      0.106   -142.039    142.040      0.140
   449        211  pi+                 91   322     0     0     0     0     0      0.659     -0.300     -2.739      2.837      0.140
   450       -211  pi-                 91   322     0     0     0     0     0      1.476     -1.148     -3.770      4.211      0.140
   451        211  pi+                 91   323     0     0     0     0     0     -0.258     -0.266     -0.670      0.778      0.140
   452        111  (pi0)              -91   323     0   577   578     0     0      0.536     -0.485     -0.566      0.928      0.135
   453        321  K+                  91   324     0     0     0     0     0      0.391     -0.256     -0.482      0.833      0.494
   454       -211  pi-                 91   324     0     0     0     0     0      0.527     -0.891     -1.838      2.114      0.140
   455       -311  (Kbar0)            -91   325     0   498   498     0     0      0.294     -1.294     -1.583      2.125      0.498
   456       -211  pi-                 91   325     0     0     0     0     0      0.127     -0.005     -0.113      0.220      0.140
   457      -2212  pbar-               91   335     0     0     0     0     0      0.068      0.903     -4.825      4.998      0.938
   458       -211  pi-                 91   335     0     0     0     0     0      0.119      0.686     -2.152      2.266      0.140
   459        310  (K_S0)             -91   337   337   579   580     0     0      0.083      0.271     -2.748      2.807      0.498
   460        321  K+                  91   338     0     0     0     0     0     -0.343      0.091     -1.929      2.022      0.494
   461       -211  pi-                 91   338     0     0     0     0     0     -0.325     -0.570     -0.645      0.931      0.140
   462        130  K_L0                91   339   339     0     0     0     0      0.074     -1.412     -3.323      3.645      0.498
   463        211  pi+                 91   357     0     0     0     0     0      0.543     -0.360     -0.288      0.726      0.140
   464        111  (pi0)              -91   357     0   581   582     0     0      0.250     -1.407     -1.302      1.938      0.135
   465       2112  n0                  91   358     0     0     0     0     0      0.399     -0.069      0.106      1.029      0.940
   466       -211  pi-                 91   358     0     0     0     0     0      0.854     -0.736      0.680      1.324      0.140
   467      -2112  nbar0               91   359     0     0     0     0     0      1.273     -0.792      1.009      2.037      0.940
   468        111  (pi0)              -91   359     0   583   584     0     0      0.032     -0.426      0.710      0.840      0.135
   469        211  pi+                 91   378     0     0     0     0     0     -0.424      0.421      0.751      0.970      0.140
   470       -211  pi-                 91   378     0     0     0     0     0      0.224      0.528      1.299      1.427      0.140
   471       -211  pi-                 91   379     0     0     0     0     0     -0.441     -0.403     31.819     31.825      0.140
   472        111  (pi0)              -91   379     0   585   586     0     0      0.277     -0.096     24.739     24.741      0.135
   473      -2212  pbar-               91   382     0     0     0     0     0     -0.371      0.589     46.986     47.001      0.938
   474       -211  pi-                 91   382     0     0     0     0     0      0.063     -0.045      4.358      4.361      0.140
   475        311  (K0)               -91   383     0   499   499     0     0     -0.282      0.506     40.985     40.992      0.498
   476        211  pi+                 91   383     0     0     0     0     0     -0.260      0.392      9.755      9.767      0.140
   477       -211  pi-                 91   396     0     0     0     0     0     -0.484      0.729      0.004      0.886      0.140
   478        111  (pi0)              -91   396     0   587   588     0     0     -0.508      0.732      0.899      1.273      0.135
   479        211  pi+                 91   398     0     0     0     0     0     -0.434      0.784      0.231      0.935      0.140
   480        111  (pi0)              -91   398     0   589   590     0     0     -0.020      0.462     -0.318      0.577      0.135
   481       -211  pi-                 91   399     0     0     0     0     0     -0.015     -0.040      0.014      0.147      0.140
   482        111  (pi0)              -91   399     0   591   592     0     0     -0.656      0.611      1.604      1.843      0.135
   483        211  pi+                 91   404     0     0     0     0     0      0.104     -0.077     -0.745      0.769      0.140
   484        111  (pi0)              -91   404     0   593   594     0     0      0.917     -0.006     -0.877      1.277      0.135
   485        311  (K0)               -91   413     0   500   500     0     0     -0.409      0.570    -29.361     29.374      0.498
   486        211  pi+                 91   413     0     0     0     0     0     -0.636      0.202    -14.311     14.327      0.140
   487        211  pi+                 91   416     0     0     0     0     0     -0.252     -0.181     -1.031      1.086      0.140
   488       -211  pi-                 91   416     0     0     0     0     0     -0.208      0.036     -0.595      0.647      0.140
   489       -211  pi-                 91   417     0     0     0     0     0      0.545      0.085      0.838      1.013      0.140
   490        111  (pi0)              -91   417     0   595   596     0     0      0.138      0.126     -0.114      0.257      0.135
   491        211  pi+                 91   418     0     0     0     0     0      0.073     -0.452      0.093      0.488      0.140
   492        111  (pi0)              -91   418     0   597   598     0     0     -0.115      0.374     -0.021      0.414      0.135
   493      -2212  pbar-               91   421     0     0     0     0     0     -0.358     -0.407     99.223     99.229      0.938
   494        111  (pi0)              -91   421     0   599   600     0     0      0.165     -0.243     24.218     24.220      0.135
   495        211  pi+                 91   422     0     0     0     0     0      0.046      0.160    157.399    157.399      0.140
   496        111  (pi0)              -91   422     0   601   603     0     0     -0.068      0.146     12.838     12.840      0.135
   497        130  K_L0                91   439   439     0     0     0     0     -0.912      1.286    100.469    100.483      0.498
   498        310  (K_S0)             -91   455   455   604   605     0     0      0.294     -1.294     -1.583      2.125      0.498
   499        310  (K_S0)             -91   475   475   606   607     0     0     -0.282      0.506     40.985     40.992      0.498
   500        310  (K_S0)             -91   485   485   608   609     0     0     -0.409      0.570    -29.361     29.374      0.498
   501         22  gamma               91   294     0     0     0     0     0     -0.092      0.201     12.312     12.314      0.000
   502         22  gamma               91   294     0     0     0     0     0     -0.040      0.564     27.430     27.436      0.000
   503         22  gamma               91   301     0     0     0     0     0     -0.059     -0.135      0.326      0.358      0.000
   504         22  gamma               91   301     0     0     0     0     0     -0.107     -0.257      1.226      1.257      0.000
   505         22  gamma               91   304     0     0     0     0     0     -0.200      0.449     -0.786      0.926      0.000
   506         22  gamma               91   304     0     0     0     0     0      0.019      0.049     -0.123      0.134      0.000
   507        211  pi+                 91   326     0     0     0     0     0      1.345     -1.731     -3.302      3.966      0.140
   508       -211  pi-                 91   326     0     0     0     0     0      0.301     -0.487     -0.956      1.123      0.140
   509         22  gamma               91   326     0     0     0     0     0      0.327     -0.673     -0.937      1.200      0.000
   510         22  gamma               91   328     0     0     0     0     0      1.730     -1.164     -2.356      3.147      0.000
   511         22  gamma               91   328     0     0     0     0     0      0.143     -0.144     -0.250      0.322      0.000
   512         22  gamma               91   329     0     0     0     0     0      0.069     -0.180     -0.134      0.235      0.000
   513         22  gamma               91   329     0     0     0     0     0      0.300     -0.815     -0.989      1.316      0.000
   514        211  pi+                 91   330     0     0     0     0     0      0.741     -0.933     -1.297      1.767      0.140
   515       -211  pi-                 91   330     0     0     0     0     0      0.898     -1.131     -2.028      2.494      0.140
   516        111  (pi0)              -91   330     0   610   611     0     0      0.656     -0.623     -0.695      1.149      0.135
   517         22  gamma               91   361     0     0     0     0     0      0.334      0.116      0.165      0.390      0.000
   518         22  gamma               91   361     0     0     0     0     0      0.092     -0.031      0.085      0.129      0.000
   519        211  pi+                 91   368     0     0     0     0     0      0.212      0.899      1.617      1.867      0.140
   520       -211  pi-                 91   368     0     0     0     0     0      0.287      2.102      3.348      3.966      0.140
   521        111  (pi0)              -91   368     0   612   613     0     0     -0.065      0.250      0.318      0.432      0.135
   522         22  gamma               91   369     0     0     0     0     0     -0.248      0.951      1.617      1.892      0.000
   523         22  gamma               91   369     0     0     0     0     0      0.274      0.776      1.635      1.830      0.000
   524         22  gamma               91   371     0     0     0     0     0      0.138      5.606      8.094      9.847      0.000
   525         22  gamma               91   371     0     0     0     0     0     -0.029      0.733      1.038      1.271      0.000
   526         22  gamma               91   373     0     0     0     0     0      0.040      4.045      4.858      6.322      0.000
   527         22  gamma               91   373     0     0     0     0     0      0.340      1.750      2.410      2.997      0.000
   528       2212  p+                  91   374     0     0     0     0     0      0.095      5.189      6.988      8.754      0.938
   529       -211  pi-                 91   374     0     0     0     0     0     -0.071      1.254      1.779      2.182      0.140
   530      -2212  pbar-               91   375     0     0     0     0     0     -0.083      4.478      7.642      8.908      0.938
   531        211  pi+                 91   375     0     0     0     0     0     -0.089      1.309      2.297      2.649      0.140
   532        211  pi+                 91   376     0     0     0     0     0     -0.065      0.238      0.604      0.668      0.140
   533       -211  pi-                 91   376     0     0     0     0     0     -0.507      0.490      1.472      1.638      0.140
   534        111  (pi0)              -91   376     0   614   615     0     0     -0.264      0.479      1.055      1.196      0.135
   535         22  gamma               91   377     0     0     0     0     0      0.069      1.144      3.277      3.472      0.000
   536         22  gamma               91   377     0     0     0     0     0      0.040      0.073      0.248      0.262      0.000
   537        113  (rho0)             -91   397     0   616   617     0     0     -0.363      0.971      1.739      2.142      0.702
   538         22  gamma               91   397     0     0     0     0     0     -0.482      0.624      0.951      1.236      0.000
   539         22  gamma               91   400     0     0     0     0     0     -0.490      0.538      0.467      0.865      0.000
   540         22  gamma               91   400     0     0     0     0     0      0.050      0.040      0.357      0.363      0.000
   541        211  pi+                 91   402     0     0     0     0     0      0.146      0.043     -0.214      0.297      0.140
   542       -211  pi-                 91   402     0     0     0     0     0      0.236      0.165     -0.334      0.463      0.140
   543        111  (pi0)              -91   402     0   618   619     0     0     -0.041      0.074     -0.059      0.170      0.135
   544         22  gamma               91   405     0     0     0     0     0     -0.073     -0.078     -0.599      0.608      0.000
   545         22  gamma               91   405     0     0     0     0     0     -0.557     -0.562     -7.061      7.106      0.000
   546         22  gamma               91   407     0     0     0     0     0     -0.256      0.013     -3.864      3.872      0.000
   547         22  gamma               91   407     0     0     0     0     0     -0.197      0.135     -3.362      3.371      0.000
   548        211  pi+                 91   408     0     0     0     0     0      0.150     -0.103     -3.442      3.450      0.140
   549       -211  pi-                 91   408     0     0     0     0     0     -0.025     -0.227     -2.106      2.123      0.140
   550        111  (pi0)              -91   408     0   620   621     0     0      0.644     -0.992    -10.514     10.582      0.135
   551        211  pi+                 91   409     0     0     0     0     0     -0.123     -0.060     -8.705      8.707      0.140
   552       -211  pi-                 91   409     0     0     0     0     0     -0.246     -0.260     -4.409      4.426      0.140
   553        111  (pi0)              -91   409     0   622   623     0     0     -0.002     -0.392     -6.641      6.653      0.135
   554        211  pi+                 91   424     0     0     0     0     0     -0.295      0.132    525.031    525.031      0.140
   555       -211  pi-                 91   424     0     0     0     0     0     -0.299     -0.344    643.474    643.474      0.140
   556        111  (pi0)              -91   424     0   624   625     0     0      0.070     -0.029    228.944    228.944      0.135
   557         22  gamma               91   426     0     0     0     0     0      0.068      0.260    -76.716     76.716      0.000
   558         22  gamma               91   426     0     0     0     0     0      0.093      0.050    -31.491     31.491      0.000
   559         22  gamma               91   428     0     0     0     0     0     -0.179     -0.170     -2.069      2.084      0.000
   560         22  gamma               91   428     0     0     0     0     0     -0.010     -0.047     -1.145      1.146      0.000
   561         22  gamma               91   430     0     0     0     0     0      0.010     -0.028    -18.807     18.807      0.000
   562         22  gamma               91   430     0     0     0     0     0      0.239     -0.123    -49.374     49.375      0.000
   563         22  gamma               91   432     0     0     0     0     0     -0.067     -0.046     -4.807      4.808      0.000
   564         22  gamma               91   432     0     0     0     0     0      0.042     -0.101    -12.791     12.791      0.000
   565         22  gamma               91   434     0     0     0     0     0      0.001     -0.470    -56.161     56.163      0.000
   566         22  gamma               91   434     0     0     0     0     0     -0.063     -0.185    -17.338     17.339      0.000
   567         22  gamma               91   436     0     0     0     0     0     -0.034      0.039    -20.738     20.739      0.000
   568         22  gamma               91   436     0     0     0     0     0     -0.130      0.442    -87.234     87.235      0.000
   569         22  gamma               91   438     0     0     0     0     0      0.050      0.120   -101.527    101.527      0.000
   570         22  gamma               91   438     0     0     0     0     0     -0.051      0.067    -30.146     30.146      0.000
   571         22  gamma               91   444     0     0     0     0     0     -0.015      0.026      0.098      0.103      0.000
   572         22  gamma               91   444     0     0     0     0     0     -0.390      0.249      0.478      0.665      0.000
   573        211  pi+                 91   445     0     0     0     0     0      0.112      0.100     -0.018      0.206      0.140
   574       -211  pi-                 91   445     0     0     0     0     0     -0.126     -0.077     -0.383      0.434      0.140
   575        111  (pi0)              -91   446     0   626   627     0     0     -0.350      0.155     -0.098      0.417      0.135
   576        111  (pi0)              -91   446     0   628   629     0     0     -0.186      0.603     -0.245      0.691      0.135
   577         22  gamma               91   452     0     0     0     0     0      0.398     -0.428     -0.474      0.753      0.000
   578         22  gamma               91   452     0     0     0     0     0      0.138     -0.057     -0.092      0.175      0.000
   579        111  (pi0)              -91   459     0   630   631     0     0     -0.085      0.230     -2.180      2.198      0.135
   580        111  (pi0)              -91   459     0   632   633     0     0      0.169      0.041     -0.568      0.609      0.135
   581         22  gamma               91   464     0     0     0     0     0     -0.001     -0.065     -0.097      0.117      0.000
   582         22  gamma               91   464     0     0     0     0     0      0.251     -1.343     -1.204      1.821      0.000
   583         22  gamma               91   468     0     0     0     0     0     -0.009     -0.120      0.322      0.343      0.000
   584         22  gamma               91   468     0     0     0     0     0      0.041     -0.306      0.389      0.496      0.000
   585         22  gamma               91   472     0     0     0     0     0      0.146     -0.090      9.537      9.538      0.000
   586         22  gamma               91   472     0     0     0     0     0      0.131     -0.006     15.202     15.203      0.000
   587         22  gamma               91   478     0     0     0     0     0     -0.023      0.003      0.041      0.047      0.000
   588         22  gamma               91   478     0     0     0     0     0     -0.485      0.729      0.858      1.225      0.000
   589         22  gamma               91   480     0     0     0     0     0      0.005      0.144     -0.178      0.229      0.000
   590         22  gamma               91   480     0     0     0     0     0     -0.025      0.317     -0.140      0.348      0.000
   591         22  gamma               91   482     0     0     0     0     0     -0.462      0.341      1.022      1.173      0.000
   592         22  gamma               91   482     0     0     0     0     0     -0.194      0.269      0.582      0.670      0.000
   593         22  gamma               91   484     0     0     0     0     0      0.841     -0.018     -0.847      1.194      0.000
   594         22  gamma               91   484     0     0     0     0     0      0.076      0.012     -0.031      0.083      0.000
   595         22  gamma               91   490     0     0     0     0     0      0.114      0.014     -0.042      0.122      0.000
   596         22  gamma               91   490     0     0     0     0     0      0.024      0.111     -0.072      0.135      0.000
   597         22  gamma               91   492     0     0     0     0     0     -0.062      0.273     -0.073      0.289      0.000
   598         22  gamma               91   492     0     0     0     0     0     -0.052      0.101      0.052      0.125      0.000
   599         22  gamma               91   494     0     0     0     0     0      0.043     -0.079     12.880     12.880      0.000
   600         22  gamma               91   494     0     0     0     0     0      0.122     -0.164     11.338     11.340      0.000
   601         22  gamma               91   496     0     0     0     0     0     -0.013      0.093     10.426     10.427      0.000
   602         11  e-                  91   496     0     0     0     0     0     -0.026      0.035      1.604      1.605      0.001
   603        -11  e+                  91   496     0     0     0     0     0     -0.029      0.018      0.808      0.808      0.001
   604        211  pi+                 91   498     0     0     0     0     0      0.332     -0.824     -0.820      1.217      0.140
   605       -211  pi-                 91   498     0     0     0     0     0     -0.038     -0.470     -0.763      0.908      0.140
   606        211  pi+                 91   499     0     0     0     0     0     -0.192      0.454     20.563     20.569      0.140
   607       -211  pi-                 91   499     0     0     0     0     0     -0.089      0.053     20.423     20.423      0.140
   608        211  pi+                 91   500     0     0     0     0     0     -0.101      0.467    -19.247     19.253      0.140
   609       -211  pi-                 91   500     0     0     0     0     0     -0.307      0.103    -10.114     10.120      0.140
   610         22  gamma               91   516     0     0     0     0     0      0.187     -0.189     -0.130      0.296      0.000
   611         22  gamma               91   516     0     0     0     0     0      0.469     -0.434     -0.565      0.853      0.000
   612         22  gamma               91   521     0     0     0     0     0     -0.057      0.186      0.311      0.367      0.000
   613         22  gamma               91   521     0     0     0     0     0     -0.008      0.064      0.008      0.065      0.000
   614         22  gamma               91   534     0     0     0     0     0     -0.060      0.211      0.512      0.557      0.000
   615         22  gamma               91   534     0     0     0     0     0     -0.204      0.268      0.543      0.639      0.000
   616        211  pi+                 91   537     0     0     0     0     0     -0.218      0.533      0.387      0.707      0.140
   617       -211  pi-                 91   537     0     0     0     0     0     -0.145      0.438      1.352      1.435      0.140
   618         22  gamma               91   543     0     0     0     0     0      0.035      0.074     -0.045      0.093      0.000
   619         22  gamma               91   543     0     0     0     0     0     -0.076      0.000     -0.014      0.077      0.000
   620         22  gamma               91   550     0     0     0     0     0      0.181     -0.282     -2.470      2.492      0.000
   621         22  gamma               91   550     0     0     0     0     0      0.463     -0.710     -8.045      8.089      0.000
   622         22  gamma               91   553     0     0     0     0     0      0.044     -0.064     -1.759      1.761      0.000
   623         22  gamma               91   553     0     0     0     0     0     -0.046     -0.328     -4.881      4.892      0.000
   624         22  gamma               91   556     0     0     0     0     0      0.034      0.040    158.980    158.980      0.000
   625         22  gamma               91   556     0     0     0     0     0      0.036     -0.069     69.964     69.964      0.000
   626         22  gamma               91   575     0     0     0     0     0     -0.304      0.178     -0.069      0.359      0.000
   627         22  gamma               91   575     0     0     0     0     0     -0.045     -0.023     -0.028      0.058      0.000
   628         22  gamma               91   576     0     0     0     0     0     -0.134      0.550     -0.243      0.616      0.000
   629         22  gamma               91   576     0     0     0     0     0     -0.052      0.053     -0.002      0.074      0.000
   630         22  gamma               91   579     0     0     0     0     0     -0.030      0.216     -1.538      1.553      0.000
   631         22  gamma               91   579     0     0     0     0     0     -0.055      0.014     -0.642      0.645      0.000
   632         22  gamma               91   580     0     0     0     0     0      0.122      0.003     -0.187      0.224      0.000
   633         22  gamma               91   580     0     0     0     0     0      0.046      0.037     -0.381      0.386      0.000
                                   Charge sum:  2.000           Momentum sum:     -0.000     -0.000      0.000   7000.000   7000.000

 --------  End PYTHIA Event Listing  -----------------------------------------------------------------------------------------------


==> figs/vistas_cfg.json <==
{
 "phoenixMenu": {
  "name": "Phoenix Menu",
  "nodeLevel": 0,
  "toggleState": true,
  "childrenActive": true,
  "configs": [],
  "children": [
   {
    "name": "Detector",
    "nodeLevel": 1,
    "toggleState": false,
    "childrenActive": false,
    "configs": [],
    "children": [
     {
      "name": "PST",
      "nodeLevel": 2,
      "toggleState": false,
      "childrenActive": false,
      "configs": [],
      "children": []
     },
     {
      "name": "Beampipe",
      "nodeLevel": 2,
      "toggleState": false,
      "childrenActive": false,
      "configs": [],
      "children": []
     },
     {
      "name": "Pixel",
      "nodeLevel": 2,
      "toggleState": false,
      "childrenActive": false,
      "configs": [],
      "children": []
     },
     {
      "name": "Long Strip",
      "nodeLevel": 2,
      "toggleState": false,
      "childrenActive": false,
      "configs": [],
      "children": []
     },
     {
      "name": "Short Strip",
      "nodeLevel": 2,
      "toggleState": false,
      "childrenActive": false,
      "configs": [],
      "children": []
     }
    ]
   },
   {
    "name": "Labels",
    "nodeLevel": 1,
    "toggleState": false,
    "childrenActive": false,
    "configs": [],
    "children": []
   },
   {
    "name": "Event Data",
    "nodeLevel": 1,
    "toggleState": true,
    "childrenActive": true,
    "configs": [],
    "children": [
     {
      "name": "Tracks",
      "nodeLevel": 2,
      "toggleState": true,
      "childrenActive": true,
      "configs": [],
      "children": [
       {
        "name": "hard process",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "MPI",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "ISR",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "FSR",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "parton prep",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "hadronization",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "decay",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "beam",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "beam remnants",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "color flow",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       },
       {
        "name": "other",
        "nodeLevel": 3,
        "toggleState": true,
        "childrenActive": false,
        "configs": [],
        "children": [
         {
          "name": "Cut Options",
          "nodeLevel": 4,
          "toggleState": false,
          "childrenActive": false,
          "configs": [
           {
            "type": "label",
            "label": "Cuts"
           },
           {
            "type": "button",
            "label": "Reset cuts"
           },
           {
            "type": "rangeSlider",
            "label": "\u03d5",
            "min": -3.14,
            "max": 3.14,
            "step": 0.01,
            "value": -3.14,
            "highValue": 3.14,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "\u03b7",
            "min": -4,
            "max": 4,
            "step": 0.1,
            "value": -4,
            "highValue": 4,
            "enableMin": false,
            "enableMax": false
           },
           {
            "type": "rangeSlider",
            "label": "pT",
            "min": 0,
            "max": 50000,
            "step": 0.1,
            "value": 0,
            "highValue": 50000,
            "enableMin": false,
            "enableMax": false
           }
          ],
          "children": []
         }
        ]
       }
      ]
     }
    ]
   }
  ]
 },
 "eventDisplay": {
  "cameraPosition": [
   902,
   6,
   -75
  ],
  "cameraTarget": [
   0,
   0,
   0
  ],
  "startClipplingAngle": null,
  "openingClippingAngle": null
 },
 "cuts": {}
}

==> figs/vistas_data.json <==
{
 "Pythia 8 Event": {
  "Tracks": {
   "hard process": [
    {
     "category": "hard process",
     "name (PDG ID)": "h0 (25)",
     "status": "[particles of the hardest subprocess] intermediate  (22)",
     "charge x 3": 0,
     "m": 124.99783314057093,
     "px": 16.90655022090527,
     "py": -111.41185263026317,
     "pz": 357.10047584991395,
     "E": 394.7703642485748,
     "color index": [
      0,
      0
     ],
     "index": [
      195,
      72,
      55,
      43,
      26,
      17,
      12,
      8,
      5
     ],
     "pT": 112.68732114519126,
     "eta": 1.870560952105662,
     "phi": -1.4201970695140473,
     "pos": [
      [
       0.0,
       0.0,
       0.0
      ],
      [
       3.9465286055945157,
       -26.00708350683684,
       30.794585878586506
      ],
      [
       7.893057211189031,
       -52.01416701367368,
       61.58917175717301
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "Z0 (23)",
     "status": "[particles of the hardest subprocess] intermediate  (22)",
     "charge x 3": 0,
     "m": 90.8768718328815,
     "px": 11.280094736569023,
     "py": -79.39886237931384,
     "pz": 204.70789608741933,
     "E": 237.89776888206165,
     "color index": [
      0,
      0
     ],
     "index": [
      258
     ],
     "pT": 80.19613384942687,
     "eta": 1.6665876464366878,
     "phi": -1.4296720118685495,
     "pos": [
      [
       7.893057211189031,
       -52.01416701367368,
       61.58917175717301
      ],
      [
       12.300156079928147,
       -83.03506220497405,
       87.25104115695595
      ],
      [
       16.707254948667263,
       -114.05595739627444,
       112.91291055673888
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "mu+ (-13)",
     "status": "[particles of the hardest subprocess] outgoing (23)",
     "charge x 3": 3,
     "m": 0.10566,
     "px": -12.647597146768407,
     "py": -65.51358519269694,
     "pz": 57.403298807700715,
     "E": 88.01784726082249,
     "color index": [
      0,
      0
     ],
     "index": [
      262
     ],
     "pT": 66.72324601207366,
     "eta": 0.7790801440494521,
     "phi": -1.7615032867150244,
     "pos": [
      [
       16.707254948667263,
       -114.05595739627444,
       112.91291055673888
      ],
      [
       9.030374469292752,
       -153.82161070285215,
       113.00414216563935
      ],
      [
       1.3534939899182419,
       -193.58726400942987,
       113.09537377453982
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "mu- (13)",
     "status": "[particles of the hardest subprocess] outgoing (23)",
     "charge x 3": -3,
     "m": 0.10566,
     "px": 23.92769188333743,
     "py": -13.885277186616928,
     "pz": 147.30459727971868,
     "E": 149.87992162123925,
     "color index": [
      0,
      0
     ],
     "index": [
      261
     ],
     "pT": 27.664695216342373,
     "eta": 2.3741960369823105,
     "phi": -0.5258094231353023,
     "pos": [
      [
       16.707254948667263,
       -114.05595739627444,
       112.91291055673888
      ],
      [
       30.33080193139631,
       -121.96172311084476,
       150.22440792786696
      ],
      [
       43.954348914125354,
       -129.86748882541508,
       187.53590529899506
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "Z0 (23)",
     "status": "[particles of the hardest subprocess] intermediate  (22)",
     "charge x 3": 0,
     "m": 18.139026000116218,
     "px": 5.626455484336239,
     "py": -32.012990250949265,
     "pz": 152.39257976249445,
     "E": 156.872595366513,
     "color index": [
      0,
      0
     ],
     "index": [
      257
     ],
     "pT": 32.503669733194585,
     "eta": 2.249437933306014,
     "phi": -1.3968178139699816,
     "pos": [
      [
       7.893057211189031,
       -52.01416701367368,
       61.58917175717301
      ],
      [
       10.981420136507623,
       -69.58610595371503,
       97.94765049774983
      ],
      [
       14.069783061826215,
       -87.15804489375638,
       134.30612923832666
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "mu+ (-13)",
     "status": "[particles of the hardest subprocess] outgoing (23)",
     "charge x 3": 3,
     "m": 0.10566,
     "px": -4.005076064051593,
     "py": -15.161012507397837,
     "pz": 42.975437342693525,
     "E": 45.74709076389109,
     "color index": [
      0,
      0
     ],
     "index": [
      260
     ],
     "pT": 15.681101189913694,
     "eta": 1.7330562212801166,
     "phi": -1.829065829306557,
     "pos": [
      [
       14.069783061826215,
       -87.15804489375638,
       134.30612923832666
      ],
      [
       7.141896559299506,
       -113.38320822021426,
       164.38095587305088
      ],
      [
       0.21401005677279805,
       -139.60837154667212,
       194.4557825077751
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "mu- (13)",
     "status": "[particles of the hardest subprocess] outgoing (23)",
     "charge x 3": -3,
     "m": 0.10566,
     "px": 9.631531548387843,
     "py": -16.85197774355149,
     "pz": 109.41714241980122,
     "E": 111.12550460262221,
     "color index": [
      0,
      0
     ],
     "index": [
      259
     ],
     "pT": 19.410192009270414,
     "eta": 2.4302925695361024,
     "phi": -1.0515683551331814,
     "pos": [
      [
       14.069783061826215,
       -87.15804489375638,
       134.30612923832666
      ],
      [
       21.49034280913682,
       -100.14155712938872,
       171.94405828687792
      ],
      [
       28.910902556447425,
       -113.12506936502105,
       209.58198733542918
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "g (21)",
     "status": "[particles of the hardest subprocess] incoming (21)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": 135.9076912863088,
     "E": 135.9076912863088,
     "color index": [
      101,
      102
     ],
     "index": [
      3
     ],
     "pT": 0.0,
     "eta": 20.0,
     "phi": 0.0,
     "pos": [
      [
       0.0,
       0.0,
       0.0
      ],
      [
       0.0,
       0.0,
       -40.5
      ],
      [
       0.0,
       0.0,
       -81.0
      ]
     ],
     "color": "D200D4"
    },
    {
     "category": "hard process",
     "name (PDG ID)": "g (21)",
     "status": "[particles of the hardest subprocess] incoming (21)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": -28.740938319897733,
     "E": 28.740938319897733,
     "color index": [
      102,
      101
     ],
     "index": [
      4,
      7
     ],
     "pT": 0.0,
     "eta": -20.0,
     "phi": 0.0,
     "pos": [
      [
       0.0,
       0.0,
       0.0
      ],
      [
       0.0,
       0.0,
       40.5
      ],
      [
       0.0,
       0.0,
       81.0
      ]
     ],
     "color": "D200D4"
    }
   ],
   "MPI": [
    {
     "category": "MPI",
     "name (PDG ID)": "d (1)",
     "status": "[particles of subsequent subprocesses] outgoing (33)",
     "charge x 3": -1,
     "m": 0.33,
     "px": -1.0679307613370597,
     "py": 0.36472310471083347,
     "pz": -67.2433736004266,
     "E": 67.25365188761624,
     "color index": [
      119,
      0
     ],
     "index": [
      410,
      243,
      170,
      149,
      106,
      90
     ],
     "pT": 1.1284941533388029,
     "eta": -4.780651927440792,
     "phi": 2.8124894393044255,
     "pos": [
      [
       80.0,
       0.0,
       0.0
      ],
      [
       79.70424099490067,
       0.10100855457235582,
       -40.49879410405704
      ],
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] outgoing (33)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.2313536258199775,
     "py": -0.39680503554865965,
     "pz": -4.672240700934196,
     "E": 4.848042817005935,
     "color index": [
      118,
      119
     ],
     "index": [
      105,
      89
     ],
     "pT": 1.293710163853086,
     "eta": -1.9959104433232389,
     "phi": -0.3117435892414712,
     "pos": [
      [
       80.0,
       0.0,
       0.0
      ],
      [
       84.79903290476251,
       -1.5464935356042697,
       -40.184918077847826
      ],
      [
       89.59806580952502,
       -3.0929870712085394,
       -80.36983615569565
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "d (1)",
     "status": "[particles of subsequent subprocesses] incoming (31)",
     "charge x 3": -1,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": -84.27586265646224,
     "E": 84.27586265646224,
     "color index": [
      117,
      0
     ],
     "index": [
      88,
      104,
      241
     ],
     "pT": 0.0,
     "eta": -20.0,
     "phi": 0.0,
     "pos": [
      [
       80.0,
       0.0,
       0.0
      ],
      [
       80.0,
       0.0,
       40.5
      ],
      [
       80.0,
       0.0,
       81.0
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] incoming (31)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": 0.09963457842781365,
     "E": 0.09963457842781365,
     "color index": [
      118,
      117
     ],
     "index": [
      87
     ],
     "pT": 0.0,
     "eta": 20.0,
     "phi": 0.0,
     "pos": [
      [
       80.0,
       0.0,
       0.0
      ],
      [
       80.0,
       0.0,
       -40.5
      ],
      [
       80.0,
       0.0,
       -81.0
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] outgoing (33)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.34923137353689526,
     "py": -0.6045242436925946,
     "pz": -139.68045264435932,
     "E": 139.6821973733467,
     "color index": [
      146,
      149
     ],
     "index": [
      277,
      250,
      173
     ],
     "pT": 0.6981490625035387,
     "eta": -5.991833401060484,
     "phi": -2.0946545304250384,
     "pos": [
      [
       -80.0,
       -0.0,
       -0.0
      ],
      [
       -80.04656480723341,
       -0.08060431280951963,
       -40.49989302039555
      ],
      [
       -80.09312961446682,
       -0.16120862561903926,
       -80.9997860407911
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] outgoing (33)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.19782054747338407,
     "py": 0.5144881328815245,
     "pz": -1671.0244581568986,
     "E": 1671.0245490684943,
     "color index": [
      149,
      106
     ],
     "index": [
      276,
      251,
      174
     ],
     "pT": 0.5512086790668181,
     "eta": -8.709981186633758,
     "phi": 1.2037232487491916,
     "pos": [
      [
       -80.0,
       -0.0,
       -0.0
      ],
      [
       -79.99779518550382,
       0.005734242008616587,
       -40.49999953404026
      ],
      [
       -79.99559037100764,
       0.011468484017233174,
       -80.99999906808053
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] incoming (31)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": -1806.474602981702,
     "E": 1806.474602981702,
     "color index": [
      147,
      148
     ],
     "index": [
      172,
      249
     ],
     "pT": 0.0,
     "eta": -20.0,
     "phi": 0.0,
     "pos": [
      [
       -80.0,
       -0.0,
       -0.0
      ],
      [
       -80.0,
       -0.0,
       40.5
      ],
      [
       -80.0,
       -0.0,
       81.0
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] incoming (31)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": 0.0009156755448993525,
     "E": 0.0009156755448993525,
     "color index": [
      146,
      147
     ],
     "index": [
      171,
      248
     ],
     "pT": 0.0,
     "eta": 20.0,
     "phi": 0.0,
     "pos": [
      [
       -80.0,
       -0.0,
       -0.0
      ],
      [
       -80.0,
       -0.0,
       -40.5
      ],
      [
       -80.0,
       -0.0,
       -81.0
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] outgoing (33)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.5597021379416471,
     "py": -1.9569727913067476,
     "pz": 3.2520367541856547,
     "E": 4.103432260387521,
     "color index": [
      114,
      113
     ],
     "index": [
      137,
      128,
      68
     ],
     "pT": 2.5024814215123894,
     "eta": 1.0781613119385687,
     "phi": -0.8978889494159948,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       184.13791053174464,
       -30.28606103724411,
       11.847606594152893
      ],
      [
       208.27582106348927,
       -60.57212207448822,
       23.695213188305786
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "dbar (-1)",
     "status": "[particles of subsequent subprocesses] outgoing (33)",
     "charge x 3": 1,
     "m": 0.33,
     "px": -1.7654677068240772,
     "py": 2.215148765997714,
     "pz": -4.245058719200037,
     "E": 5.114018362188008,
     "color index": [
      0,
      114
     ],
     "index": [
      69
     ],
     "pT": 2.8326242742975745,
     "eta": -1.1940036261196167,
     "phi": 2.2437037041737984,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       153.10529955107347,
       8.650844834107952,
       -38.959927995002246
      ],
      [
       146.21059910214694,
       17.301689668215904,
       -77.91985599000449
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "g (21)",
     "status": "[particles of subsequent subprocesses] incoming (31)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": 4.597403849703496,
     "E": 4.597403849703496,
     "color index": [
      112,
      113
     ],
     "index": [
      66,
      233
     ],
     "pT": 0.0,
     "eta": 20.0,
     "phi": 0.0,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       160.0,
       0.0,
       -40.5
      ],
      [
       160.0,
       0.0,
       -81.0
      ]
     ],
     "color": "CB0000"
    },
    {
     "category": "MPI",
     "name (PDG ID)": "dbar (-1)",
     "status": "[particles of subsequent subprocesses] incoming (31)",
     "charge x 3": 1,
     "m": 0.0,
     "px": 0.0,
     "py": 0.0,
     "pz": -5.161396978715465,
     "E": 5.161396978715465,
     "color index": [
      0,
      112
     ],
     "index": [
      67,
      234
     ],
     "pT": 0.0,
     "eta": -20.0,
     "phi": 0.0,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       160.0,
       0.0,
       40.5
      ],
      [
       160.0,
       0.0,
       81.0
      ]
     ],
     "color": "CB0000"
    }
   ],
   "ISR": [
    {
     "category": "ISR",
     "name (PDG ID)": "u (2)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 2,
     "m": 0.0,
     "px": 8.881784197001252e-15,
     "py": -7.105427357601002e-15,
     "pz": 610.0940570830128,
     "E": 610.0940570830128,
     "color index": [
      101,
      0
     ],
     "index": [
      6,
      10,
      15,
      24
     ],
     "pT": 1.1374233532693354e-14,
     "eta": 20.0,
     "phi": -0.6747409422235526,
     "pos": [
      [
       0.0,
       0.0,
       -81.0
      ],
      [
       -1.2821238873506656e-15,
       1.0256991098805324e-15,
       -121.5
      ],
      [
       -2.564247774701331e-15,
       2.0513982197610648e-15,
       -162.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "u (2)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 2,
     "m": 0.0,
     "px": 4.440892098500626e-16,
     "py": 0.0,
     "pz": 623.4316473642762,
     "E": 623.4316473642762,
     "color index": [
      110,
      0
     ],
     "index": [
      41
     ],
     "pT": 4.440892098500626e-16,
     "eta": 20.0,
     "phi": 0.0,
     "pos": [
      [
       -2.564247774701331e-15,
       2.0513982197610648e-15,
       -162.0
      ],
      [
       -2.626982492085654e-15,
       2.0513982197610648e-15,
       -202.5
      ],
      [
       -2.6897172094699765e-15,
       2.0513982197610648e-15,
       -243.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "u (2)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 2,
     "m": 0.0,
     "px": 2.220446049250313e-16,
     "py": 0.0,
     "pz": 670.9010250743615,
     "E": 670.9010250743615,
     "color index": [
      111,
      0
     ],
     "index": [
      53
     ],
     "pT": 2.220446049250313e-16,
     "eta": 20.0,
     "phi": 0.0,
     "pos": [
      [
       -2.6897172094699765e-15,
       2.0513982197610648e-15,
       -243.0
      ],
      [
       -2.7188651811857045e-15,
       2.0513982197610648e-15,
       -283.5
      ],
      [
       -2.7480131529014325e-15,
       2.0513982197610648e-15,
       -324.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "u (2)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 2,
     "m": 0.0,
     "px": 0.0,
     "py": 4.440892098500626e-16,
     "pz": 1226.8714044226292,
     "E": 1226.8714044226292,
     "color index": [
      115,
      0
     ],
     "index": [
      70,
      193
     ],
     "pT": 4.440892098500626e-16,
     "eta": 20.0,
     "phi": 1.5707963267948966,
     "pos": [
      [
       -2.7480131529014325e-15,
       2.0513982197610648e-15,
       -324.0
      ],
      [
       -2.7480131529014325e-15,
       2.019519729427967e-15,
       -364.5
      ],
      [
       -2.7480131529014325e-15,
       1.9876412390948695e-15,
       -405.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -8.881784197001252e-15,
     "py": -8.526512829121202e-14,
     "pz": -41.67692365846392,
     "E": 41.67692365846392,
     "color index": [
      102,
      103
     ],
     "index": [
      11
     ],
     "pT": 8.572647311676217e-14,
     "eta": -20.0,
     "phi": -1.6745886672519394,
     "pos": [
      [
       0.0,
       0.0,
       81.0
      ],
      [
       3.969063429282926e-15,
       3.81030089211161e-14,
       121.5
      ],
      [
       7.938126858565852e-15,
       7.62060178422322e-14,
       162.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.4868995751603507e-14,
     "py": 2.842170943040401e-14,
     "pz": -111.28291578727044,
     "E": 111.28291578727044,
     "color index": [
      102,
      104
     ],
     "index": [
      16
     ],
     "pT": 3.776586443654626e-14,
     "eta": -20.0,
     "phi": 2.289626326416521,
     "pos": [
      [
       7.938126858565852e-15,
       7.62060178422322e-14,
       162.0
      ],
      [
       1.2100233742890439e-14,
       7.144932426014695e-14,
       202.5
      ],
      [
       1.6262340627215026e-14,
       6.66926306780617e-14,
       243.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 7.549516567451064e-15,
     "py": -3.375077994860476e-14,
     "pz": -193.85748876253052,
     "E": 193.85748876253052,
     "color index": [
      106,
      104
     ],
     "index": [
      25,
      42,
      54,
      71,
      96,
      164,
      194
     ],
     "pT": 3.458482828555549e-14,
     "eta": -20.0,
     "phi": -1.3507346241613314,
     "pos": [
      [
       1.6262340627215026e-14,
       6.66926306780617e-14,
       243.0
      ],
      [
       1.5537036686651814e-14,
       6.993516594175605e-14,
       283.5
      ],
      [
       1.48117327460886e-14,
       7.31777012054504e-14,
       324.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] incoming on spacelike main branch (41)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -4.440892098500626e-16,
     "py": -2.220446049250313e-16,
     "pz": 0.5279079662542756,
     "E": 0.5279079662542756,
     "color index": [
      124,
      117
     ],
     "index": [
      103,
      240
     ],
     "pT": 4.965068306494546e-16,
     "eta": 20.0,
     "phi": -2.677945044588987,
     "pos": [
      [
       80.0,
       0.0,
       -81.0
      ],
      [
       80.00000000000007,
       3.704320706064341e-14,
       -121.5
      ],
      [
       80.00000000000014,
       7.408641412128683e-14,
       -162.0
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing produced by a branching (43)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -1.6775494951663081,
     "py": 0.7473546068637297,
     "pz": 379.02719181468274,
     "E": 379.0316409564529,
     "color index": [
      115,
      111
     ],
     "index": [
      86,
      83
     ],
     "pT": 1.836494273645626,
     "eta": 6.0229025302305175,
     "phi": 2.7224840891910147,
     "pos": [
      [
       -2.6897172094699765e-15,
       2.0513982197610648e-15,
       -243.0
      ],
      [
       -0.38977765843495676,
       0.1736474122064844,
       -202.50224796419906
      ],
      [
       -0.7795553168699109,
       0.3472948244129667,
       -162.00449592839811
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.603561407919814,
     "py": 0.7984307785616245,
     "pz": 47.276599035705416,
     "E": 47.35496637202719,
     "color index": [
      111,
      110
     ],
     "index": [
      82,
      65
     ],
     "pT": 2.723237726120128,
     "eta": 3.548169579888051,
     "phi": 2.8440290751418935,
     "pos": [
      [
       -2.564247774701331e-15,
       2.0513982197610648e-15,
       -162.0
      ],
      [
       -4.827152200523948,
       1.4803364644965962,
       -121.81595832193011
      ],
      [
       -9.654304401047892,
       2.9606729289931906,
       -81.63191664386022
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.2945323251752825,
     "py": 1.613834668612821,
     "pz": 12.654847706764349,
     "E": 12.962041174533038,
     "color index": [
      110,
      101
     ],
     "index": [
      81,
      64,
      52
     ],
     "pT": 2.805234558622673,
     "eta": 2.2117646987994224,
     "phi": 2.5286290888636933,
     "pos": [
      [
       0.0,
       0.0,
       -81.0
      ],
      [
       -14.930357447725688,
       10.501106565182381,
       -44.84669880370777
      ],
      [
       -29.860714895451377,
       21.002213130364762,
       -8.693397607415534
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "u (2)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 2,
     "m": 0.33,
     "px": -33.793172362632546,
     "py": 81.33698996139722,
     "pz": 115.64777002123135,
     "E": 145.36918533580163,
     "color index": [
      102,
      0
     ],
     "index": [
      384,
      196,
      113,
      110,
      102,
      73,
      56,
      44,
      27,
      18,
      13,
      9
     ],
     "pT": 88.07771814886569,
     "eta": 1.086364347743611,
     "phi": 1.9645683450763085,
     "pos": [
      [
       0.0,
       0.0,
       0.0
      ],
      [
       -14.823021189280793,
       35.67761892053946,
       12.150537065615554
      ],
      [
       -29.646042378561585,
       71.35523784107892,
       24.301074131231108
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.8156146589716275,
     "py": -7.337475873915672,
     "pz": -82.28333928129818,
     "E": 82.6297944573953,
     "color index": [
      106,
      102
     ],
     "index": [
      77,
      60,
      48,
      31
     ],
     "pT": 7.558770322623066,
     "eta": -3.0827103518570924,
     "phi": -1.3282247179251074,
     "pos": [
      [
       7.938126858565852e-15,
       7.62060178422322e-14,
       162.0
      ],
      [
       0.40991046586090263,
       -1.65657846991789,
       121.53597003284297
      ],
      [
       0.8198209317217973,
       -3.3131569398358565,
       81.07194006568594
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing produced by a branching (43)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 23.952241350117244,
     "py": -28.07222393195215,
     "pz": -63.74682701319716,
     "E": 73.65743395225235,
     "color index": [
      103,
      104
     ],
     "index": [
      20
     ],
     "pT": 36.90202734511931,
     "eta": -1.3146608995613827,
     "phi": -0.8644264036744842,
     "pos": [
      [
       0.0,
       0.0,
       81.0
      ],
      [
       6.395656410119698,
       -7.495761933604034,
       41.716935810473906
      ],
      [
       12.791312820239396,
       -14.991523867208068,
       2.433871620947812
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 21.159631013233113,
     "py": -23.395674241487946,
     "pz": -34.91003377944812,
     "E": 47.05101504019024,
     "color index": [
      105,
      104
     ],
     "index": [
      75,
      58,
      46,
      29,
      21
     ],
     "pT": 31.545008445552828,
     "eta": -0.9548287544614683,
     "phi": -0.8355418848748041,
     "pos": [
      [
       12.791312820239396,
       -14.991523867208068,
       2.433871620947812
      ],
      [
       22.11565370386288,
       -25.30121413039903,
       -35.60580442608305
      ],
      [
       31.43999458748636,
       -35.61090439358999,
       -73.6454804731139
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.7256108673371253,
     "py": 1.0762726757942396,
     "pz": -27.569642653518724,
     "E": 27.644552660168916,
     "color index": [
      103,
      105
     ],
     "index": [
      34,
      30,
      22
     ],
     "pT": 2.033739348621961,
     "eta": -3.3013439394745694,
     "phi": 0.5576677667154645,
     "pos": [
      [
       12.791312820239396,
       -14.991523867208068,
       2.433871620947812
      ],
      [
       13.955119932748335,
       -14.265651181310307,
       -38.04289531823275
      ],
      [
       15.118927045257273,
       -13.539778495412547,
       -78.51966225741332
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.3571623632001294,
     "py": 3.036399936659618,
     "pz": -16.955605266381053,
     "E": 17.22904058496474,
     "color index": [
      109,
      105
     ],
     "index": [
      312,
      199,
      140,
      119,
      76,
      59,
      47,
      38
     ],
     "pT": 3.057333728763223,
     "eta": -2.414233385878822,
     "phi": 1.4537074491659179,
     "pos": [
      [
       15.118927045257273,
       -13.539778495412547,
       -78.51966225741332
      ],
      [
       15.507447664958658,
       -10.236787736581617,
       -118.88287947030585
      ],
      [
       15.895968284660043,
       -6.933796977750687,
       -159.2460966831984
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.8488539639919808,
     "py": -2.6471456386393504,
     "pz": -6.1870004801091865,
     "E": 6.782839230383065,
     "color index": [
      103,
      109
     ],
     "index": [
      80,
      63,
      51,
      39
     ],
     "pT": 2.7799160210970824,
     "eta": -1.540205920762471,
     "phi": -1.2604878689649897,
     "pos": [
      [
       15.118927045257273,
       -13.539778495412547,
       -78.51966225741332
      ],
      [
       17.533347810682336,
       -21.06913415628287,
       -118.24030394029155
      ],
      [
       19.9477685761074,
       -28.598489817153194,
       -157.96094562316978
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.39676615304746343,
     "py": 52.754474017490615,
     "pz": 82.74500299335877,
     "E": 98.13219386426275,
     "color index": [
      101,
      103
     ],
     "index": [
      28,
      23,
      19,
      14
     ],
     "pT": 52.75596603458509,
     "eta": 1.2321414644582045,
     "phi": 1.5632754732632141,
     "pos": [
      [
       0.0,
       0.0,
       0.0
      ],
      [
       0.27553415539698467,
       36.635331240269906,
       17.26344652278082
      ],
      [
       0.5510683107939693,
       73.27066248053981,
       34.52689304556164
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 2.2266419200143885,
     "py": 25.071880749952893,
     "pz": 35.26223168400131,
     "E": 43.324151716057976,
     "color index": [
      101,
      107
     ],
     "index": [
      158,
      93,
      74,
      57,
      45,
      37,
      32
     ],
     "pT": 25.170560950837466,
     "eta": 1.1385233498582412,
     "phi": 1.4822183917988532,
     "pos": [
      [
       0.5510683107939693,
       73.27066248053981,
       34.52689304556164
      ],
      [
       3.911561078620381,
       111.10964915311556,
       48.56855163527322
      ],
      [
       7.272053846446793,
       148.9486358256913,
       62.61021022498479
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.3762112273106117,
     "py": 13.19633441918565,
     "pz": 17.093657903807657,
     "E": 21.638630732501664,
     "color index": [
      107,
      108
     ],
     "index": [
      348,
      202,
      152,
      79,
      62,
      50,
      36
     ],
     "pT": 13.26790109418817,
     "eta": 1.071325917267841,
     "phi": 1.466884563872483,
     "pos": [
      [
       -22.642049283381105,
       124.90011796694026,
       92.47064700093256
      ],
      [
       -18.6170032051631,
       163.49583136232894,
       104.0646071340897
      ],
      [
       -14.591957126945097,
       202.0915447577176,
       115.65856726724684
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing shifted by a branching (44)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.485291503866237,
     "py": 8.568609349911252,
     "pz": 22.18616710647285,
     "E": 23.912836530343156,
     "color index": [
      108,
      103
     ],
     "index": [
      131,
      122,
      78,
      61,
      49,
      40,
      35
     ],
     "pT": 8.921756556338904,
     "eta": 1.642298486123347,
     "phi": 1.8530962482679105,
     "pos": [
      [
       -22.642049283381105,
       124.90011796694026,
       92.47064700093256
      ],
      [
       -30.70924611828143,
       152.71361916773213,
       120.78282611488498
      ],
      [
       -38.77644295318176,
       180.527120368524,
       149.0950052288374
      ]
     ],
     "color": "CD620B"
    },
    {
     "category": "ISR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by initial-state-showers] outgoing produced by a branching (43)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.41311859228074543,
     "py": -0.09554711690828965,
     "pz": 0.20220735218873603,
     "E": 0.4697701950067615,
     "color index": [
      124,
      135
     ],
     "index": [
      343,
      244,
      155,
      107
     ],
     "pT": 0.4240238470151309,
     "eta": 0.4604352314429009,
     "phi": -0.2272861476025792,
     "pos": [
      [
       80.0,
       0.0,
       0.0
      ],
      [
       117.56259059437826,
       -8.687571322038893,
       -12.402737293178985
      ],
      [
       155.12518118875653,
       -17.375142644077787,
       -24.80547458635797
      ]
     ],
     "color": "CD620B"
    }
   ],
   "FSR": [
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.2393837711606914,
     "py": 0.2576656584800124,
     "pz": -6.4183246995047725,
     "E": 6.541968791736129,
     "color index": [
      138,
      119
     ],
     "index": [
      148
     ],
     "pT": 1.2658845617892793,
     "eta": -2.3261192004530615,
     "phi": 0.20497832262136834,
     "pos": [
      [
       89.59806580952502,
       -3.0929870712085394,
       -80.36983615569565
      ],
      [
       93.15298007377676,
       -2.3539267849175616,
       -120.70674697527934
      ],
      [
       96.7078943380285,
       -1.6148664986265837,
       -161.04365779486304
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.5243373000355865,
     "px": 1.8880463903847038,
     "py": -0.4965399154064015,
     "pz": -14.906667779283431,
     "E": 15.043102902857905,
     "color index": [
      123,
      154
     ],
     "index": [
      391,
      270,
      247,
      169
     ],
     "pT": 1.9522476942838236,
     "eta": -2.730235043115839,
     "phi": -0.2571679733815016,
     "pos": [
      [
       96.7078943380285,
       -1.6148664986265837,
       -161.04365779486304
      ],
      [
       99.05412469321416,
       -2.2319048447291117,
       -201.47093159362225
      ],
      [
       101.40035504839983,
       -2.8489431908316396,
       -241.89820539238147
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.22936370118890692,
     "py": 0.3808433352281262,
     "pz": -2.4081750647841877,
     "E": 2.4488684113400385,
     "color index": [
      138,
      109
     ],
     "index": [
      313,
      245,
      168
     ],
     "pT": 0.4445777248252066,
     "eta": -2.3910602948684603,
     "phi": 2.112870143108323,
     "pos": [
      [
       96.7078943380285,
       -1.6148664986265837,
       -161.04365779486304
      ],
      [
       94.95200404050674,
       1.3006738145816072,
       -201.40039792516998
      ],
      [
       93.19611374298498,
       4.216214127789798,
       -241.75713805547693
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.2000701020752889,
     "py": -0.6833631184159057,
     "pz": -4.575013419847849,
     "E": 4.630092978455556,
     "color index": [
      118,
      138
     ],
     "index": [
      147
     ],
     "pT": 0.7120485919904116,
     "eta": -2.5593674960906356,
     "phi": -1.8556095026365684,
     "pos": [
      [
       89.59806580952502,
       -3.0929870712085394,
       -80.36983615569565
      ],
      [
       88.78949574856837,
       -5.854753834865935,
       -120.76747047751803
      ],
      [
       87.98092568761172,
       -8.61652059852333,
       -161.1651047993404
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.09072321477289393,
     "px": -0.11324061451304485,
     "py": 0.33130690873138735,
     "pz": -4.945385844870505,
     "E": 4.958594514667713,
     "color index": [
      155,
      126
     ],
     "index": [
      388,
      268,
      246,
      154
     ],
     "pT": 0.3501252697941693,
     "eta": -3.342317198232165,
     "phi": 1.900147194234312,
     "pos": [
      [
       87.98092568761172,
       -8.61652059852333,
       -161.1651047993404
      ],
      [
       87.55513235687334,
       -7.3707814017520095,
       -201.64370203162017
      ],
      [
       87.12933902613497,
       -6.125042204980689,
       -242.12229926389992
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 2.1797784108208194,
     "py": -2.0441514398958054,
     "pz": 3.1397257223644996,
     "E": 4.334497276638424,
     "color index": [
      135,
      114
     ],
     "index": [
      342,
      235,
      141
     ],
     "pT": 2.9883087239287427,
     "eta": 0.9167525840576533,
     "phi": -0.7533000002998761,
     "pos": [
      [
       208.27582106348927,
       -60.57212207448822,
       23.695213188305786
      ],
      [
       237.53109223533082,
       -88.00711472951822,
       29.325513951183947
      ],
      [
       266.78636340717236,
       -115.44210738454822,
       34.95581471406211
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.005626327560125383,
     "py": -0.7992284773436362,
     "pz": -0.05749325369584288,
     "E": 0.8013134772231,
     "color index": [
      114,
      103
     ],
     "index": [
      341,
      239,
      142
     ],
     "pT": 0.7992482809232943,
     "eta": -0.0718722664846904,
     "phi": -1.5778359090675607,
     "pos": [
      [
       208.27582106348927,
       -60.57212207448822,
       23.695213188305786
      ],
      [
       208.0695683121266,
       -89.870642407323,
       -4.2655479978461734
      ],
      [
       207.8633155607639,
       -119.16916274015779,
       -32.22630918399813
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "dbar (-1)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 1,
     "m": 0.33,
     "px": -0.9395576204339171,
     "py": 1.2715147502479796,
     "pz": -2.149017584552582,
     "E": 2.6882512644709835,
     "color index": [
      0,
      113
     ],
     "index": [
      292,
      236,
      126
     ],
     "pT": 1.5809864902059176,
     "eta": -1.1140892689975894,
     "phi": 2.20717349801058,
     "pos": [
      [
       146.21059910214694,
       17.301689668215904,
       -77.91985599000449
      ],
      [
       139.12894204162382,
       26.88538226228413,
       -116.62712881488258
      ],
      [
       132.0472849811007,
       36.46907485635235,
       -155.33440163976067
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.3008684642063449,
     "py": 0.1991415463658488,
     "pz": -2.101364736830626,
     "E": 2.132114665171203,
     "color index": [
      132,
      114
     ],
     "index": [
      127
     ],
     "pT": 0.360803531361413,
     "eta": -2.4624459118655593,
     "phi": 2.556904917971884,
     "pos": [
      [
       146.21059910214694,
       17.301689668215904,
       -77.91985599000449
      ],
      [
       143.5674229495597,
       19.05117905964166,
       -118.2956272729866
      ],
      [
       140.92424679697245,
       20.80066845106742,
       -158.6713985559687
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.03820711980399194,
     "py": -0.7483388870969274,
     "pz": 107.81535025413552,
     "E": 107.81795407674858,
     "color index": [
      113,
      122
     ],
     "index": [
      291,
      206,
      97
     ],
     "pT": 0.7493136018685264,
     "eta": 5.662176988893068,
     "phi": -1.6218079393834404,
     "pos": [
      [
       -0.7795553168699109,
       0.3472948244129667,
       -162.00449592839811
      ],
      [
       -0.810762906720192,
       -0.26394866050150484,
       -121.50912079137184
      ],
      [
       -0.8419704965704732,
       -0.8751921454159763,
       -81.01374565434557
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.18550505086305,
     "py": 2.3924170405339296,
     "pz": 296.15781058716016,
     "E": 296.17553724675406,
     "color index": [
      122,
      111
     ],
     "index": [
      98
     ],
     "pT": 3.2403844869374727,
     "eta": 5.208377572396201,
     "phi": 2.311027433631615,
     "pos": [
      [
       -0.7795553168699109,
       0.3472948244129667,
       -162.00449592839811
      ],
      [
       -1.4293568636916674,
       1.058616124250627,
       -121.51595705678477
      ],
      [
       -2.0791584105134238,
       1.7699374240882872,
       -81.02741818517143
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "sbar (-3)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 1,
     "m": 0.5,
     "px": 0.03022341737208345,
     "py": 0.3852592261407153,
     "pz": 47.572776784390136,
     "E": 47.57697372788325,
     "color index": [
      0,
      111
     ],
     "index": [
      355,
      219,
      133
     ],
     "pT": 0.38644291465129743,
     "eta": 5.506195478109526,
     "phi": 1.4925071085079842,
     "pos": [
      [
       -2.0791584105134238,
       1.7699374240882872,
       -81.02741818517143
      ],
      [
       -2.0232064504121348,
       2.4831595122559036,
       -40.53373739876834
      ],
      [
       -1.9672544903108458,
       3.19638160042352,
       -0.040056612365248156
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "s (3)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": -1,
     "m": 0.5,
     "px": -2.250792837081088,
     "py": 3.0669304761695786,
     "pz": 263.23895443995065,
     "E": 263.26691639015246,
     "color index": [
      122,
      0
     ],
     "index": [
      290,
      210,
      132
     ],
     "pT": 3.804225406191554,
     "eta": 4.9301491824121175,
     "phi": 2.2039077444158375,
     "pos": [
      [
       -2.0791584105134238,
       1.7699374240882872,
       -81.02741818517143
      ],
      [
       -2.8319651886391166,
       2.795711992259947,
       -40.54740992813051
      ],
      [
       -3.5847719667648095,
       3.821486560431606,
       -0.06740167108959838
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -1.4912320009093072,
     "py": 1.6680847857668268,
     "pz": 57.94215408535196,
     "E": 57.98533866231801,
     "color index": [
      111,
      116
     ],
     "index": [
      354,
      207,
      134,
      99,
      85
     ],
     "pT": 2.2374717278756253,
     "eta": 3.947618397652524,
     "phi": 2.300274676736574,
     "pos": [
      [
       -9.654304401047892,
       2.9606729289931906,
       -81.63191664386022
      ],
      [
       -11.91608771231621,
       5.490692622727923,
       -41.27434812688707
      ],
      [
       -14.17787102358453,
       8.020712316462655,
       -0.9167796099139167
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.6181281531681131,
     "py": -1.1776812181323906,
     "pz": 126.6866628651454,
     "E": 126.69364452636245,
     "color index": [
      116,
      110
     ],
     "index": [
      353,
      205,
      84
     ],
     "pT": 1.3300434072919625,
     "eta": 5.24967997257459,
     "phi": -2.054140488190842,
     "pos": [
      [
       -9.654304401047892,
       2.9606729289931906,
       -81.63191664386022
      ],
      [
       -10.083945330915123,
       2.1421047226232712,
       -41.14246919439627
      ],
      [
       -10.513586260782354,
       1.323536516253352,
       -0.6530217449323175
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.42946903178476514,
     "py": -0.403915620692781,
     "pz": 4.814756704636385,
     "E": 4.8507188748414185,
     "color index": [
      110,
      120
     ],
     "index": [
      352,
      204,
      91
     ],
     "pT": 0.589568891565505,
     "eta": 2.796924019240503,
     "phi": -0.754745562176655,
     "pos": [
      [
       -29.860714895451377,
       21.002213130364762,
       -8.693397607415534
      ],
      [
       -22.169576388421895,
       13.768697430779076,
       30.406124628662177
      ],
      [
       -14.478437881392413,
       6.53518173119339,
       69.50564686473989
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.453216133640948,
     "py": 5.017962371519778,
     "pz": 12.042841234524708,
     "E": 13.275098521680102,
     "color index": [
      120,
      101
     ],
     "index": [
      92
     ],
     "pT": 5.585536300154591,
     "eta": 1.5113327727211707,
     "phi": 2.0255140069304387,
     "pos": [
      [
       -29.860714895451377,
       21.002213130364762,
       -8.693397607415534
      ],
      [
       -43.734820036435686,
       49.381179248055346,
       16.65208500049475
      ],
      [
       -57.60892517741999,
       77.76014536574593,
       41.997567608405035
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.5357159069482436,
     "py": 0.7936479272148862,
     "pz": 3.2118350661638555,
     "E": 3.3515299577311914,
     "color index": [
      120,
      141
     ],
     "index": [
      351,
      208,
      156
     ],
     "pT": 0.9575325400892988,
     "eta": 1.9248990064734377,
     "phi": 2.1645490716785485,
     "pos": [
      [
       -57.60892517741999,
       77.76014536574593,
       41.997567608405035
      ],
      [
       -70.67114053605624,
       97.11144707203941,
       75.09070363684165
      ],
      [
       -83.7333558946925,
       116.4627487783329,
       108.18383966527827
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.38746088972905646,
     "px": -1.7608973469047646,
     "py": 4.639024933878838,
     "pz": 9.298712883914138,
     "E": 10.546918935974915,
     "color index": [
      141,
      152
     ],
     "index": [
      350,
      266,
      223,
      183,
      157
     ],
     "pT": 4.961986679091934,
     "eta": 1.3858189167597983,
     "phi": 1.933579345126849,
     "pos": [
      [
       -57.60892517741999,
       77.76014536574593,
       41.997567608405035
      ],
      [
       -69.68090455303143,
       109.56336968383069,
       63.97647196982384
      ],
      [
       -81.75288392864286,
       141.36659400191544,
       85.95537633124265
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.6197785339922839,
     "py": -4.4685626650235,
     "pz": -61.46492437859296,
     "E": 61.63026128930974,
     "color index": [
      106,
      123
     ],
     "index": [
      116,
      100
     ],
     "pT": 4.511338794907732,
     "eta": -3.3063639635349045,
     "phi": -1.4329780608760117,
     "pos": [
      [
       0.8198209317217973,
       -3.3131569398358565,
       81.07194006568594
      ],
      [
       1.0073141631350255,
       -4.664970866725092,
       40.59494109842995
      ],
      [
       1.1948073945482538,
       -6.0167847936143275,
       0.11794213117396168
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "ubar (-2)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": -2,
     "m": 0.33,
     "px": -0.7129254718648981,
     "py": -1.483151312422186,
     "pz": -30.630939865069497,
     "E": 30.676886699296542,
     "color index": [
      0,
      123
     ],
     "index": [
      392,
      200,
      162
     ],
     "pT": 1.6456003597390956,
     "eta": -3.6177732805151988,
     "phi": -2.018871175661165,
     "pos": [
      [
       1.1948073945482538,
       -6.0167847936143275,
       0.11794213117396168
      ],
      [
       0.7617173710988989,
       -6.917773833879102,
       -40.369718356694584
      ],
      [
       0.328627347649544,
       -7.818762874143877,
       -80.85737884456313
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "u (2)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 2,
     "m": 0.33,
     "px": 0.03893919980511895,
     "py": -3.44652097188129,
     "pz": -39.712852898411775,
     "E": 39.863512243677064,
     "color index": [
      106,
      0
     ],
     "index": [
      275,
      225,
      163
     ],
     "pT": 3.4467409346945437,
     "eta": -3.139270835250725,
     "phi": -1.5594986897227217,
     "pos": [
      [
       1.1948073945482538,
       -6.0167847936143275,
       0.11794213117396168
      ],
      [
       1.2130272827289683,
       -7.629432897181928,
       -40.349934439381784
      ],
      [
       1.2312471709096828,
       -9.242081000749529,
       -80.81781100993753
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.0413785478583264,
     "py": -1.8503671956093068,
     "pz": -7.397010242375124,
     "E": 7.695718846496996,
     "color index": [
      123,
      102
     ],
     "index": [
      101
     ],
     "pT": 2.1232823737144733,
     "eta": -1.9612499297534993,
     "phi": -1.0581823310598217,
     "pos": [
      [
       0.8198209317217973,
       -3.3131569398358565,
       81.07194006568594
      ],
      [
       3.379234221985505,
       -7.860835017178709,
       40.90954437376441
      ],
      [
       5.938647512249212,
       -12.408513094521561,
       0.7471486818428872
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -1.2350892202815205,
     "py": 0.40207215647302563,
     "pz": 0.5763623770941158,
     "E": 1.421021108497711,
     "color index": [
      126,
      102
     ],
     "index": [
      109
     ],
     "pT": 1.2988869854866063,
     "eta": 0.43033033410169624,
     "phi": 2.82687153346995,
     "pos": [
      [
       5.938647512249212,
       -12.408513094521561,
       0.7471486818428872
      ],
      [
       -30.37057146319134,
       -0.5883743275593876,
       -12.750070917884509
      ],
      [
       -66.6797904386319,
       11.231764439402786,
       -26.247290517611905
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.36501000243773,
     "px": -0.4672071691795566,
     "py": 1.5216597406267698,
     "pz": -0.03324622050233811,
     "E": 1.6334223330891446,
     "color index": [
      132,
      102
     ],
     "index": [
      385,
      269,
      213,
      112
     ],
     "pT": 1.5917697399991944,
     "eta": -0.020884806971348046,
     "phi": 1.8686973129178073,
     "pos": [
      [
       -66.6797904386319,
       11.231764439402786,
       -26.247290517611905
      ],
      [
       -75.48356565907804,
       39.90501947957101,
       -53.46103681005253
      ],
      [
       -84.28734087952418,
       68.57827451973924,
       -80.67478310249317
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.742301990835127,
     "py": 3.482050108217159,
     "pz": 6.3365528051688536,
     "E": 7.732838716652941,
     "color index": [
      126,
      127
     ],
     "index": [
      111
     ],
     "pT": 4.432255990471831,
     "eta": 1.1550929163366426,
     "phi": 2.2379019482895446,
     "pos": [
      [
       -66.6797904386319,
       11.231764439402786,
       -26.247290517611905
      ],
      [
       -90.04602541918794,
       40.901144877658254,
       -11.61865670431604
      ],
      [
       -113.41226039974399,
       70.57052531591373,
       3.0099771089798253
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.7760999079559352,
     "py": 2.210055585405644,
     "pz": 2.9920291558444867,
     "E": 3.799857264047607,
     "color index": [
      126,
      137
     ],
     "index": [
      387,
      221,
      192,
      145
     ],
     "pT": 2.3423656327977267,
     "eta": 1.0645673533518576,
     "phi": 1.9085109422716995,
     "pos": [
      [
       -113.41226039974399,
       70.57052531591373,
       3.0099771089798253
      ],
      [
       -126.29422423583438,
       107.25376137237453,
       14.352163853679178
      ],
      [
       -139.17618807192477,
       143.93699742883533,
       25.69435059837853
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -1.9438457328228163,
     "py": 1.234720840800261,
     "pz": 3.2382217598971854,
     "E": 3.9735565874908088,
     "color index": [
      137,
      132
     ],
     "index": [
      386,
      212,
      144
     ],
     "pT": 2.3028399396657977,
     "eta": 1.1415724533800629,
     "phi": 2.575695761953,
     "pos": [
      [
       -113.41226039974399,
       70.57052531591373,
       3.0099771089798253
      ],
      [
       -145.44415542969588,
       90.91702076870538,
       17.160165220085304
      ],
      [
       -177.47605045964778,
       111.26351622149704,
       31.310353331190782
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.9993113873548882,
     "py": -1.5844606701852015,
     "pz": -7.0212558454541565,
     "E": 7.470327655885973,
     "color index": [
      123,
      126
     ],
     "index": [
      108
     ],
     "pT": 2.5510314852958333,
     "eta": -1.7370702512996128,
     "phi": -0.6701529760651777,
     "pos": [
      [
       5.938647512249212,
       -12.408513094521561,
       0.7471486818428872
      ],
      [
       11.044183155031646,
       -16.45466642380361,
       -39.22549382570492
      ],
      [
       16.14971879781408,
       -20.500819753085658,
       -79.19813633325273
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.9417075666852441,
     "py": -1.7745046966087008,
     "pz": -8.382886282975951,
     "E": 8.785890827122508,
     "color index": [
      128,
      126
     ],
     "index": [
      189,
      146,
      114
     ],
     "pT": 2.630417303928992,
     "eta": -1.8759499455993625,
     "phi": -0.7404356668674936,
     "pos": [
      [
       16.14971879781408,
       -20.500819753085658,
       -79.19813633325273
      ],
      [
       20.341585362009408,
       -24.331719438160317,
       -119.29804234699392
      ],
      [
       24.533451926204734,
       -28.162619123234975,
       -159.3979483607351
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.7698038464634356,
     "py": -1.8859443492993828,
     "pz": -6.806669283511331,
     "E": 7.281465407368747,
     "color index": [
      128,
      155
     ],
     "index": [
      389,
      211,
      190
     ],
     "pT": 2.5863085167108437,
     "eta": -1.6951013559235637,
     "phi": -0.8171567657995432,
     "pos": [
      [
       24.533451926204734,
       -28.162619123234975,
       -159.3979483607351
      ],
      [
       29.17968343991234,
       -33.11375203342928,
       -199.32474156563228
      ],
      [
       33.82591495361994,
       -38.06488494362358,
       -239.25153477052942
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.14716477495035785,
     "py": -0.4705694027853843,
     "pz": -10.526367386600487,
     "E": 10.537907922899608,
     "color index": [
      123,
      128
     ],
     "index": [
      115
     ],
     "pT": 0.49304465702812633,
     "eta": -3.7547340190866345,
     "phi": -1.8738976984331381,
     "pos": [
      [
       16.14971879781408,
       -20.500819753085658,
       -79.19813633325273
      ],
      [
       15.88951088076716,
       -21.332852310918213,
       -119.6887526988085
      ],
      [
       15.629302963720239,
       -22.164884868750768,
       -160.17936906436427
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.5765260461699019,
     "py": -0.5107992665567042,
     "pz": -5.981623574899392,
     "E": 6.031013079443564,
     "color index": [
      154,
      128
     ],
     "index": [
      390,
      231,
      188
     ],
     "pT": 0.7702585102594887,
     "eta": -2.746988243112194,
     "phi": -2.4165691537850313,
     "pos": [
      [
       15.629302963720239,
       -22.164884868750768,
       -160.17936906436427
      ],
      [
       13.843158329404918,
       -23.74740030796405,
       -200.60900339649692
      ],
      [
       12.057013695089598,
       -25.32991574717733,
       -241.03863772862957
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.5916160347645357,
     "py": -0.22604547160127855,
     "pz": -0.11879776851452419,
     "E": 0.6443748890405236,
     "color index": [
      121,
      104
     ],
     "index": [
      306,
      209,
      125,
      95
     ],
     "pT": 0.6333293675663215,
     "eta": -0.1864936787081714,
     "phi": -2.7766281486815356,
     "pos": [
      [
       31.43999458748636,
       -35.61090439358999,
       -73.6454804731139
      ],
      [
       6.235167421833317,
       -45.241199565620526,
       -103.84852837310447
      ],
      [
       -18.969659743819726,
       -54.87149473765106,
       -134.05157627309504
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 21.8183504793421,
     "py": -23.143284298868146,
     "pz": -37.964155223250245,
     "E": 49.5270542995713,
     "color index": [
      105,
      121
     ],
     "index": [
      94
     ],
     "pT": 31.806477732965725,
     "eta": -1.0118683543843832,
     "phi": -0.8148577352163907,
     "pos": [
      [
       31.43999458748636,
       -35.61090439358999,
       -73.6454804731139
      ],
      [
       40.47648077967749,
       -45.19613720973191,
       -111.94319880147773
      ],
      [
       49.512966971868615,
       -54.78137002587383,
       -150.24091712984156
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 3.918203667925423,
     "py": -2.7759047673260633,
     "pz": -5.243509819007863,
     "E": 7.110018458670813,
     "color index": [
      105,
      129
     ],
     "index": [
      118
     ],
     "pT": 4.8018712249088695,
     "eta": -0.9449360323032916,
     "phi": -0.6163836916124691,
     "pos": [
      [
       49.512966971868615,
       -54.78137002587383,
       -150.24091712984156
      ],
      [
       60.96150511238214,
       -62.892242838157316,
       -188.2329520407037
      ],
      [
       72.41004325289568,
       -71.0031156504408,
       -226.22498695156585
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.38762198594456704,
     "py": -0.2001726977481745,
     "pz": -0.2246558764965667,
     "E": 0.49070375559581036,
     "color index": [
      105,
      153
     ],
     "index": [
      311,
      215,
      184
     ],
     "pT": 0.43625670529103866,
     "eta": -0.49455455449520946,
     "phi": -0.4766909456597731,
     "pos": [
      [
       72.41004325289568,
       -71.0031156504408,
       -226.22498695156585
      ],
      [
       91.12192085979706,
       -80.66615633524539,
       -260.81893557192654
      ],
      [
       109.83379846669843,
       -90.32919702004997,
       -295.4128841922872
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 5.596522875295614,
     "py": -5.36343845481427,
     "pz": -9.22157761762999,
     "E": 12.04678521889811,
     "color index": [
      153,
      129
     ],
     "index": [
      310,
      230,
      185
     ],
     "pT": 7.751615338256122,
     "eta": -1.0093194033164017,
     "phi": -0.7641344670119055,
     "pos": [
      [
       72.41004325289568,
       -71.0031156504408,
       -226.22498695156585
      ],
      [
       81.9438418596184,
       -80.13984987044529,
       -264.5117571459744
      ],
      [
       91.47764046634111,
       -89.27658409044977,
       -302.798527340383
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 17.909925136561924,
     "py": -20.32149657016963,
     "pz": -32.96750723884321,
     "E": 42.6683158185538,
     "color index": [
      129,
      121
     ],
     "index": [
      117
     ],
     "pT": 27.08742588819891,
     "eta": -1.026860390075686,
     "phi": -0.8483929592987659,
     "pos": [
      [
       49.512966971868615,
       -54.78137002587383,
       -150.24091712984156
      ],
      [
       58.10027937673231,
       -64.52496405275048,
       -188.60197083148913
      ],
      [
       66.68759178159601,
       -74.26855807962713,
       -226.9630245331367
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.43461959752044677,
     "px": 1.02898161816462,
     "py": -1.480503184912399,
     "pz": -3.232108008017889,
     "E": 3.726407012270484,
     "color index": [
      133,
      121
     ],
     "index": [
      307,
      265,
      217,
      180,
      124
     ],
     "pT": 1.802967789800039,
     "eta": -1.3468704954871398,
     "phi": -0.9634194246303847,
     "pos": [
      [
       66.68759178159601,
       -74.26855807962713,
       -226.9630245331367
      ],
      [
       72.12291857211694,
       -82.08892968039419,
       -266.32733591675117
      ],
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 16.989458328186178,
     "py": -19.556338600873072,
     "pz": -30.562874116122686,
     "E": 40.064714500357226,
     "color index": [
      129,
      131
     ],
     "index": [
      123
     ],
     "pT": 25.905444866999925,
     "eta": -1.0029676686355216,
     "phi": -0.8555203631113087,
     "pos": [
      [
       66.68759178159601,
       -74.26855807962713,
       -226.9630245331367
      ],
      [
       75.399939957583,
       -84.29722571852594,
       -265.22228242778067
      ],
      [
       84.11228813356999,
       -94.32589335742475,
       -303.4815403224247
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 11.176605096119983,
     "py": -14.105790167682239,
     "pz": -21.432259819177236,
     "E": 27.986274826886394,
     "color index": [
      129,
      151
     ],
     "index": [
      309,
      198,
      186,
      178
     ],
     "pT": 17.996939121119905,
     "eta": -1.0101238544806288,
     "phi": -0.9007425845936058,
     "pos": [
      [
       84.11228813356999,
       -94.32589335742475,
       -303.4815403224247
      ],
      [
       92.3067581591759,
       -104.66798505006997,
       -341.77177145805985
      ],
      [
       100.50122818478181,
       -115.0100767427152,
       -380.062002593695
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 3.1751313871082796,
     "py": -3.1084753467648483,
     "pz": -5.587729769135121,
     "E": 7.139103744849477,
     "color index": [
      151,
      133
     ],
     "index": [
      308,
      228,
      179
     ],
     "pT": 4.443430916177834,
     "eta": -1.0522858326881925,
     "phi": -0.7747906344560193,
     "pos": [
      [
       84.11228813356999,
       -94.32589335742475,
       -303.4815403224247
      ],
      [
       93.17172774200901,
       -103.19514670318475,
       -341.94597713189546
      ],
      [
       102.23116735044803,
       -112.06440004894475,
       -380.41041394136624
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.5539508949816374,
     "py": -2.7791976320658685,
     "pz": -5.203509389653467,
     "E": 6.100427266209029,
     "color index": [
      103,
      130
     ],
     "index": [
      121
     ],
     "pT": 3.1841329843608546,
     "eta": -1.266971008119313,
     "phi": -1.0609655847449282,
     "pos": [
      [
       19.9477685761074,
       -28.598489817153194,
       -157.96094562316978
      ],
      [
       24.983867505046458,
       -37.60541163389585,
       -197.12423285707067
      ],
      [
       30.019966433985516,
       -46.6123334506385,
       -236.28752009097155
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "d (1)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": -1,
     "m": 0.33,
     "px": 1.3944337881052482,
     "py": -1.676941735735438,
     "pz": -2.3523191439824354,
     "E": 3.224730148339112,
     "color index": [
      103,
      0
     ],
     "index": [
      340,
      218,
      167,
      130
     ],
     "pT": 2.180958315617457,
     "eta": -0.93585526571196,
     "phi": -0.8771209914953263,
     "pos": [
      [
       30.019966433985516,
       -46.6123334506385,
       -236.28752009097155
      ],
      [
       39.04764531555361,
       -57.468991990080255,
       -274.2464976769031
      ],
      [
       48.0753241971217,
       -68.32565052952201,
       -312.2054752628347
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "dbar (-1)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 1,
     "m": 0.6473391315523891,
     "px": -0.017985755442165727,
     "py": -2.5007527016433193,
     "pz": -5.514183439800762,
     "E": 6.089281938060279,
     "color index": [
      0,
      134
     ],
     "index": [
      315,
      264,
      263,
      216,
      129
     ],
     "pT": 2.5008173788134123,
     "eta": -1.531707929452219,
     "phi": -1.5779883395535323,
     "pos": [
      [
       30.019966433985516,
       -46.6123334506385,
       -236.28752009097155
      ],
      [
       29.962754475210147,
       -54.56712639408008,
       -275.9985764357573
      ],
      [
       29.905542516434778,
       -62.52191933752165,
       -315.709632780543
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.7409147531658795,
     "py": 0.2555421053571302,
     "pz": -0.6637458263869302,
     "E": 1.0270418497389868,
     "color index": [
      130,
      109
     ],
     "index": [
      120
     ],
     "pT": 0.7837451365521899,
     "eta": -0.7688658933113783,
     "phi": 2.8094677369561296,
     "pos": [
      [
       19.9477685761074,
       -28.598489817153194,
       -157.96094562316978
      ],
      [
       4.334495459487616,
       -23.213459128145395,
       -194.94036080329778
      ],
      [
       -11.278777657132167,
       -17.828428439137596,
       -231.91977598342578
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.5675633158999415,
     "py": 1.3941376274620743,
     "pz": -3.581919034409726,
     "E": 3.885343203750168,
     "color index": [
      134,
      138
     ],
     "index": [
      314,
      220,
      139
     ],
     "pT": 1.5052401276410745,
     "eta": -1.601575992327718,
     "phi": 1.9574144532055384,
     "pos": [
      [
       -11.278777657132167,
       -17.828428439137596,
       -231.91977598342578
      ],
      [
       -14.085829474699548,
       -10.93330951324069,
       -271.72967167647215
      ],
      [
       -16.892881292266928,
       -4.038190587343784,
       -311.5395673695185
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 2.113340357245107,
     "py": 25.52632747699284,
     "pz": 35.7669579146561,
     "E": 43.9924411734223,
     "color index": [
      152,
      107
     ],
     "index": [
      349,
      197,
      181
     ],
     "pT": 25.613660455472594,
     "eta": 1.135888770916776,
     "phi": 1.48819409424951,
     "pos": [
      [
       7.272053846446793,
       148.9486358256913,
       62.61021022498479
      ],
      [
       10.409228135262458,
       186.84150905558676,
       76.55790881165733
      ],
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -2.7987688796800283,
     "py": 6.230249672275778,
     "pz": 17.590348834619544,
     "E": 18.869803664700886,
     "color index": [
      107,
      103
     ],
     "index": [
      33
     ],
     "pT": 6.830015975146606,
     "eta": 1.6748929393418108,
     "phi": 1.9930035681513787,
     "pos": [
      [
       0.5510683107939693,
       73.27066248053981,
       34.52689304556164
      ],
      [
       -11.045490486293568,
       99.08539022374003,
       63.4987700232471
      ],
      [
       -22.642049283381105,
       124.90011796694026,
       92.47064700093256
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -1.788672940155517,
     "py": 5.669505982359896,
     "pz": 14.486893870451167,
     "E": 15.659270193229787,
     "color index": [
      139,
      103
     ],
     "index": [
      161,
      150
     ],
     "pT": 5.944968374252232,
     "eta": 1.623512476270501,
     "phi": 1.876402937257911,
     "pos": [
      [
       -38.77644295318176,
       180.527120368524,
       149.0950052288374
      ],
      [
       -47.60400931171455,
       208.50760755307837,
       177.01303540828755
      ],
      [
       -56.43157567024734,
       236.48809473763274,
       204.9310655877377
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing copy of recoiler (52)",
     "charge x 3": 0,
     "m": 0.45684816573969483,
     "px": -0.4281466540035261,
     "py": 3.492004576714569,
     "pz": 9.447182938136066,
     "E": 10.09135180410825,
     "color index": [
      150,
      124
     ],
     "index": [
      344,
      267,
      226,
      177,
      166
     ],
     "pT": 3.5181537091392,
     "eta": 1.7139226428330718,
     "phi": 1.692795137827334,
     "pos": [
      [
       -56.43157567024734,
       236.48809473763274,
       204.9310655877377
      ],
      [
       -59.78372539516546,
       263.8285447254777,
       234.62134828568253
      ],
      [
       -63.13587512008358,
       291.1689947133226,
       264.31163098362737
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.7596932787900729,
     "py": 1.3310822167659095,
     "pz": 2.263727073752744,
     "E": 2.733747246925074,
     "color index": [
      139,
      144
     ],
     "index": [
      165
     ],
     "pT": 1.5326166336136573,
     "eta": 1.1819561562507244,
     "phi": 2.089418344875732,
     "pos": [
      [
       -56.43157567024734,
       236.48809473763274,
       204.9310655877377
      ],
      [
       -74.96491641025902,
       268.9609373506179,
       220.496404441965
      ],
      [
       -93.4982571502707,
       301.433779963603,
       236.06174329619233
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -1.3343526537521813,
     "py": 2.182548836747684,
     "pz": 4.999172477285298,
     "E": 5.615669317811634,
     "color index": [
      139,
      150
     ],
     "index": [
      345,
      201,
      175
     ],
     "pT": 2.558127524062113,
     "eta": 1.4229776361952486,
     "phi": 2.1195367938325314,
     "pos": [
      [
       -93.4982571502707,
       301.433779963603,
       236.06174329619233
      ],
      [
       -110.86933816145681,
       329.8469828357242,
       259.1092040467933
      ],
      [
       -128.2404191726429,
       358.2601857078454,
       282.1566647973943
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.3291072339306733,
     "py": 1.4333364659667658,
     "pz": 2.2807088983174575,
     "E": 2.7137424481626895,
     "color index": [
      108,
      139
     ],
     "index": [
      151
     ],
     "pT": 1.4706342156007375,
     "eta": 1.2226338185913914,
     "phi": 1.3450991393713019,
     "pos": [
      [
       -38.77644295318176,
       180.527120368524,
       149.0950052288374
      ],
      [
       -30.544750596006423,
       216.37800304661414,
       166.0420832111516
      ],
      [
       -22.31305823883109,
       252.22888572470427,
       182.9891611934658
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.021352607312648302,
     "py": 0.020532921615589297,
     "pz": -0.046973804511427186,
     "E": 0.05553443093611271,
     "color index": [
      108,
      143
     ],
     "index": [
      347,
      222,
      159
     ],
     "pT": 0.02962321233627602,
     "eta": -1.2413848866252795,
     "phi": 0.7658309977616284,
     "pos": [
      [
       -22.31305823883109,
       252.22888572470427,
       182.9891611934658
      ],
      [
       -14.68871046009208,
       259.5605493954967,
       143.89483898720135
      ],
      [
       -7.064362681353071,
       266.8922130662891,
       104.80051678093692
      ]
     ],
     "color": "B3CE00"
    },
    {
     "category": "FSR",
     "name (PDG ID)": "g (21)",
     "status": "[particles produced by final-state-showers] outgoing produced by parton branching (51)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.5741935863103464,
     "py": 4.233236126868296,
     "pz": 9.475194000577904,
     "E": 10.393713856411978,
     "color index": [
      143,
      139
     ],
     "index": [
      346,
      224,
      160
     ],
     "pT": 4.27200027860285,
     "eta": 1.5370739237599806,
     "phi": 1.705612951843583,
     "pos": [
      [
       -22.31305823883109,
       252.22888572470427,
       182.9891611934658
      ],
      [
       -26.4901920662933,
       283.0247605773002,
       208.95867495577414
      ],
      [
       -30.66732589375551,
       313.82063542989613,
       234.92818871808248
      ]
     ],
     "color": "B3CE00"
    }
   ],
   "parton prep": [
    {
     "category": "parton prep",
     "name (PDG ID)": "ud_1 (2103)",
     "status": "[partons in preparation of hadronization process] copied partons to collect into contiguous colour singlet (71)",
     "charge x 3": 1,
     "m": 0.77133,
     "px": -0.9810857230808103,
     "py": -0.8329994033173583,
     "pz": 2267.8573866444485,
     "E": 2267.8578830087567,
     "color index": [
      0,
      119
     ],
     "index": [
      411,
      252
     ],
     "pT": 1.2870187263439765,
     "eta": 8.167409564193612,
     "phi": -2.4376452958519654,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       159.96190064432264,
       -0.0323485907494052,
       40.499969160578054
      ],
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "parton prep",
     "name (PDG ID)": "d (1)",
     "status": "[partons in preparation of hadronization process] copied partons to collect into contiguous colour singlet (71)",
     "charge x 3": -1,
     "m": 0.33,
     "px": 0.5621497086749093,
     "py": 0.41762090987719896,
     "pz": -379.37534942951856,
     "E": 379.3761393054242,
     "color index": [
      104,
      0
     ],
     "index": [
      305,
      255
     ],
     "pT": 0.7002995925530336,
     "eta": -6.987921161440335,
     "phi": 0.6389414768851979,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       160.02759725239883,
       0.02050199347088406,
       -40.499985408144575
      ],
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "parton prep",
     "name (PDG ID)": "dbar (-1)",
     "status": "[partons in preparation of hadronization process] copied partons to collect into contiguous colour singlet (71)",
     "charge x 3": 1,
     "m": 0.33,
     "px": 0.05610967054104593,
     "py": 0.059114669594326374,
     "pz": -177.33223302492937,
     "E": 177.33255880533372,
     "color index": [
      0,
      146
     ],
     "index": [
      278,
      256
     ],
     "pT": 0.08150361519264708,
     "eta": -8.378280131004557,
     "phi": 0.8114718041863511,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       160.00589295586607,
       0.006208557911636658,
       -40.49999909539356
      ],
      [
       160.01178591173215,
       0.012417115823273315,
       -80.99999819078712
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "parton prep",
     "name (PDG ID)": "uu_1 (2203)",
     "status": "[partons in preparation of hadronization process] copied partons to collect into contiguous colour singlet (71)",
     "charge x 3": 4,
     "m": 0.77133,
     "px": 0.9644059424485231,
     "py": 0.030689063476574963,
     "pz": -224.86090439629066,
     "E": 224.86429751413877,
     "color index": [
      0,
      112
     ],
     "index": [
      272,
      253
     ],
     "pT": 0.9648941084114325,
     "eta": -6.1443707080888785,
     "phi": 0.03181099328067772,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       160.07987777744867,
       0.002541848898469383,
       -40.49992114905502
      ],
      [
       160.15975555489734,
       0.005083697796938766,
       -80.99984229811004
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "parton prep",
     "name (PDG ID)": "d (1)",
     "status": "[partons in preparation of hadronization process] copied partons to collect into contiguous colour singlet (71)",
     "charge x 3": -1,
     "m": 0.33,
     "px": 0.1008658924104951,
     "py": 1.2951183394253438,
     "pz": -612.1242124980887,
     "E": 612.125679850018,
     "color index": [
      112,
      0
     ],
     "index": [
      271,
      254
     ],
     "pT": 1.2990402000583454,
     "eta": -6.848457845863342,
     "phi": 1.4930716179187857,
     "pos": [
      [
       160.0,
       0.0,
       0.0
      ],
      [
       160.00306893462252,
       0.039405129099136724,
       -40.499980713790976
      ],
      [
       160.00613786924504,
       0.07881025819827345,
       -80.99996142758195
      ]
     ],
     "color": "0DCE00"
    }
   ],
   "hadronization": [
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.8948634645328728,
     "px": -0.0411410738014476,
     "py": -0.07841112567700077,
     "pz": 0.07209929160830587,
     "E": 0.9021196265405522,
     "color index": [
      0,
      0
     ],
     "index": [
      418
     ],
     "pT": 0.08854881469263474,
     "eta": 0.7437431593703024,
     "phi": -2.0539956818111347,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       76.97326371069909,
       -4.439286310769854,
       -121.15699575475767
      ],
      [
       74.53804543159683,
       -9.08058973068442,
       -161.31640330140127
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho- (-213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.7606316505069937,
     "px": 0.6831231210770529,
     "py": 0.21102071455319482,
     "pz": 0.7234134827133615,
     "E": 1.2700687049309825,
     "color index": [
      0,
      0
     ],
     "index": [
      417
     ],
     "pT": 0.7149733844840623,
     "eta": 0.8896962361619102,
     "phi": 0.2996071219500946,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       117.42266510899668,
       11.944819888709512,
       -88.5658419472886
      ],
      [
       155.43684822819202,
       23.68762266827431,
       -96.13409568646313
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho0 (113)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.3529763106317945,
     "px": -0.46039151799937006,
     "py": -0.1449386412286358,
     "pz": -1.626456639919813,
     "E": 1.7328938331511925,
     "color index": [
      0,
      0
     ],
     "index": [
      416
     ],
     "pT": 0.4826671312270678,
     "eta": -1.929302175598853,
     "phi": -2.836599178861554,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       74.3140523969032,
       -1.401791115294863,
       -121.14387802799935
      ],
      [
       69.21962280400504,
       -3.0055993397344376,
       -161.29016784788462
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.21553736242281563,
     "py": 0.44341946865236814,
     "pz": -1.5506377307950103,
     "E": 1.63310573351673,
     "color index": [
      0,
      0
     ],
     "index": [
      415
     ],
     "pT": 0.49302857907035436,
     "eta": -1.8633673589538364,
     "phi": 1.118346552716822,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       81.91848904980881,
       5.365790036266652,
       -121.08855120123555
      ],
      [
       84.42849610981628,
       10.529562963388592,
       -161.179514194357
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K- (-321)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.49368,
     "px": 0.018472813987779432,
     "py": -0.7193321852348418,
     "pz": -5.227109080747908,
     "E": 5.299449907491196,
     "color index": [
      0,
      0
     ],
     "index": [
      414
     ],
     "pT": 0.7195693417394601,
     "eta": -2.6808122548221616,
     "phi": -1.5451214646040716,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       79.47381499135479,
       -2.3420528309562907,
       -121.41755158932935
      ],
      [
       79.53914799290823,
       -4.886122771057293,
       -161.83751497054462
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K*+ (323)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.9112120902545864,
     "px": -1.0442713714154894,
     "py": 0.7719480605017864,
     "pz": -43.67226057097843,
     "E": 43.701064716527476,
     "color index": [
      0,
      0
     ],
     "index": [
      413
     ],
     "pT": 1.2986171511536635,
     "eta": -4.208781320095102,
     "phi": 2.505025417950131,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       78.96329990387692,
       0.5311053683906622,
       -121.49380425144334
      ],
      [
       78.51811781795249,
       0.8601936276366129,
       -161.9900202947726
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.1285754692023846,
     "py": 0.019373617670369665,
     "pz": -14.30899860689287,
     "E": 14.31027001510814,
     "color index": [
      0,
      0
     ],
     "index": [
      412
     ],
     "pT": 0.1300268754613869,
     "eta": -5.3940705517730825,
     "phi": 2.9920387550114187,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       79.24113675584417,
       0.22723251455413418,
       -121.49723462331136
      ],
      [
       79.07379152188699,
       0.25244791996355676,
       -161.99688103850863
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "eta (221)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.54785,
     "px": 0.3408306461349111,
     "py": 0.2826314108991844,
     "pz": -0.6072744233572823,
     "E": 0.9300365001092828,
     "color index": [
      0,
      0
     ],
     "index": [
      402
     ],
     "pT": 0.44277087050934666,
     "eta": -1.1213232206851798,
     "phi": 0.6923194190327278,
     "pos": [
      [
       101.40035504839983,
       -2.8489431908316396,
       -241.89820539238147
      ],
      [
       109.72830322480853,
       4.056949133363878,
       -280.92645068188517
      ],
      [
       118.05625140121722,
       10.962841457559396,
       -319.9546959713889
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.45307343008960294,
     "py": 0.14811960162489007,
     "pz": -7.22589149268131,
     "E": 7.242854576328507,
     "color index": [
      0,
      0
     ],
     "index": [
      407
     ],
     "pT": 0.47667069286738667,
     "eta": -3.4128333364244896,
     "phi": 2.8256234947280836,
     "pos": [
      [
       87.12933902613497,
       -6.125042204980689,
       -242.12229926389992
      ],
      [
       85.96317540445204,
       -5.743797842363897,
       -282.6037112346234
      ],
      [
       84.79701178276912,
       -5.362553479747104,
       -323.0851232053469
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.14802585123389542,
     "py": -0.19836669320619743,
     "pz": -30.756321566457004,
     "E": 30.75763412686052,
     "color index": [
      0,
      0
     ],
     "index": [
      289
     ],
     "pT": 0.2475095909395856,
     "eta": -5.515564869455173,
     "phi": -2.2118759717571184,
     "pos": [
      [
       -80.09312961446682,
       -0.16120862561903926,
       -80.9997860407911
      ],
      [
       -80.18276435596074,
       -0.2813264774559287,
       -121.49950872274026
      ],
      [
       -80.27239909745467,
       -0.40144432929281815,
       -161.99923140468943
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.808224922571359,
     "px": -0.19426969073365202,
     "py": -0.2770839274672564,
     "pz": -23.564439569760747,
     "E": 23.580724246256093,
     "color index": [
      0,
      0
     ],
     "index": [
      281
     ],
     "pT": 0.3384024462063308,
     "eta": -4.936456934494541,
     "phi": -2.182275043519412,
     "pos": [
      [
       -80.09312961446682,
       -0.16120862561903926,
       -80.9997860407911
      ],
      [
       -80.24662793646557,
       -0.3801409652878157,
       -121.49890340025698
      ],
      [
       -80.40012625846433,
       -0.5990733049565922,
       -161.99802075972286
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.9630430257207861,
     "px": -0.2665072132211552,
     "py": 0.11075482152364259,
     "pz": -291.1535579924114,
     "E": 291.15529374585486,
     "color index": [
      0,
      0
     ],
     "index": [
      287
     ],
     "pT": 0.2886047906560808,
     "eta": -7.609695278006874,
     "phi": 2.7477285957228155,
     "pos": [
      [
       -79.99559037100764,
       0.011468484017233174,
       -80.99999906808053
      ],
      [
       -80.01263820773954,
       0.01855320826085117,
       -121.49999486040062
      ],
      [
       -80.02968604447145,
       0.025637932504469163,
       -161.99999065272073
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 1.1251050380938878,
     "px": 0.12448422740722102,
     "py": -0.6432490541053616,
     "pz": -263.92242014777224,
     "E": 263.9256315397813,
     "color index": [
      0,
      0
     ],
     "index": [
      285
     ],
     "pT": 0.6551836906399724,
     "eta": -6.691643557074667,
     "phi": -1.3796352277810278,
     "pos": [
      [
       -79.99559037100764,
       0.011468484017233174,
       -80.99999906808053
      ],
      [
       -79.98680582839582,
       -0.03392400339659633,
       -121.4999726773793
      ],
      [
       -79.978021285784,
       -0.07931649081042584,
       -161.9999462866781
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho- (-213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.7420171513550993,
     "px": -0.2507307854479707,
     "py": 0.11725489602051073,
     "pz": -207.57993500812017,
     "E": 207.58144575579416,
     "color index": [
      0,
      0
     ],
     "index": [
      284
     ],
     "pT": 0.2767934923587206,
     "eta": -7.313147685308194,
     "phi": 2.7041562081199153,
     "pos": [
      [
       -79.99559037100764,
       0.011468484017233174,
       -80.99999906808053
      ],
      [
       -80.01808632622232,
       0.021988775272516248,
       -121.49999145394983
      ],
      [
       -80.040582281437,
       0.03250906652779932,
       -161.99998383981912
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "Deltabar0 (-2114)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 1.4605723546154008,
     "px": 1.3052118813062896,
     "py": -1.2174612485898515,
     "pz": 1.7193967875148775,
     "E": 2.876697214324844,
     "color index": [
      0,
      0
     ],
     "index": [
      359
     ],
     "pT": 1.7848781322323,
     "eta": 0.8551927899949587,
     "phi": -0.7506274017202186,
     "pos": [
      [
       266.78636340717236,
       -115.44210738454822,
       34.95581471406211
      ],
      [
       296.2154532334308,
       -142.8926515895865,
       30.411995302460138
      ],
      [
       325.6445430596893,
       -170.3431957946248,
       25.86817589085817
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.04300104900971448,
     "py": -0.23309704244196694,
     "pz": -0.12443623703653658,
     "E": 0.3019064149681837,
     "color index": [
      0,
      0
     ],
     "index": [
      356
     ],
     "pT": 0.2370302120218602,
     "eta": -0.5034427103097416,
     "phi": -1.7532223776154374,
     "pos": [
      [
       207.8633155607639,
       -119.16916274015779,
       -32.22630918399813
      ],
      [
       204.2700170458246,
       -138.6474609615394,
       -67.55241998297312
      ],
      [
       200.6767185308853,
       -158.125759182921,
       -102.87853078194811
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K_S0 (310)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": -0.5354204352017556,
     "py": 0.7584406584253047,
     "pz": -0.343139225596636,
     "E": 1.1078210663402763,
     "color index": [
      0,
      0
     ],
     "index": [
      446,
      303
     ],
     "pT": 0.9283896136774943,
     "eta": -0.3616704428573728,
     "phi": 2.185503769526673,
     "pos": [
      [
       132.0472849811007,
       36.46907485635235,
       -155.33440163976067
      ],
      [
       119.15006865577317,
       54.73840601841202,
       -189.10041043483002
      ],
      [
       106.25285233044565,
       73.0077371804717,
       -222.86641922989938
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K_S0 (310)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": -0.014292580166079843,
     "py": 0.022902200549529794,
     "pz": -0.4009562922078606,
     "E": 0.639617423933159,
     "color index": [
      0,
      0
     ],
     "index": [
      445,
      302
     ],
     "pT": 0.02699608560170718,
     "eta": -3.392439112325584,
     "phi": 2.1287267201357762,
     "pos": [
      [
       132.0472849811007,
       36.46907485635235,
       -155.33440163976067
      ],
      [
       131.50974945096874,
       37.330413143108764,
       -195.8216731199384
      ],
      [
       130.9722139208368,
       38.19175142986518,
       -236.30894460011615
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.1805149910975192,
     "py": 0.4982438516337544,
     "pz": -0.9085091177178186,
     "E": 1.0603966310198214,
     "color index": [
      0,
      0
     ],
     "index": [
      304
     ],
     "pT": 0.5299364091112971,
     "eta": -1.3080854433908322,
     "phi": 1.9183887386067078,
     "pos": [
      [
       132.0472849811007,
       36.46907485635235,
       -155.33440163976067
      ],
      [
       128.68053061819384,
       45.7617360978403,
       -194.60985723369103
      ],
      [
       125.31377625528698,
       55.05439733932825,
       -233.8853128276214
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "omega (223)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.7980797426185643,
     "px": -0.524050439554812,
     "py": -0.24063011842248638,
     "pz": 1397.4491219839933,
     "E": 1397.4494688527477,
     "color index": [
      0,
      0
     ],
     "index": [
      424
     ],
     "pT": 0.5766556312823204,
     "eta": 8.486061038222669,
     "phi": -2.7111362135057684,
     "pos": [
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ],
      [
       159.89077470283385,
       -0.07986211726652781,
       121.4999220158362
      ],
      [
       159.85774811702242,
       -0.09502705303424522,
       161.9999057105163
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "n0 (2112)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": -0.5320535448351672,
     "py": -0.5155064371320125,
     "pz": 551.6976222677977,
     "E": 551.6989197339323,
     "color index": [
      0,
      0
     ],
     "index": [
      423
     ],
     "pT": 0.7408291714668158,
     "eta": 7.3061329598356,
     "phi": -2.3719890336800558,
     "pos": [
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ],
      [
       159.83886743081698,
       -0.14698955764397725,
       121.49976565664758
      ],
      [
       159.75393357298867,
       -0.2292819337891441,
       161.99959299213907
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.735912883562596,
     "px": -0.022004576602638534,
     "py": 0.30584470523974283,
     "pz": 170.2372359643625,
     "E": 170.23910274006775,
     "color index": [
      0,
      0
     ],
     "index": [
      422
     ],
     "pT": 0.3066352639776556,
     "eta": 7.012437264513806,
     "phi": 1.6426194640785063,
     "pos": [
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ],
      [
       159.91241740170352,
       0.09352906429787178,
       121.49962763925161
      ],
      [
       159.90103351476176,
       0.251755310094554,
       161.9993169573471
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "Deltabar- (-2214)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 1.2382983192019532,
     "px": -0.19243503193298422,
     "py": -0.649919832958437,
     "pz": 123.44105351056713,
     "E": 123.449125155089,
     "color index": [
      0,
      0
     ],
     "index": [
      421
     ],
     "pT": 0.6778104681898705,
     "eta": 5.897806036329789,
     "phi": -1.858662496239285,
     "pos": [
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ],
      [
       159.78650048845884,
       -0.5284095951164778,
       121.4970508020198
      ],
      [
       159.6491996882724,
       -0.9921220087341451,
       161.99416328288348
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "p+ (2212)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.93827,
     "px": 0.203696962198905,
     "py": 0.05280735997539829,
     "pz": 21.930111341961986,
     "E": 21.951182545216703,
     "color index": [
      0,
      0
     ],
     "index": [
      420
     ],
     "pT": 0.21043067665298573,
     "eta": 5.339629844967646,
     "phi": 0.2536604635511342,
     "pos": [
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ],
      [
       160.74312229194587,
       0.1477074547296353,
       121.49109287822029
      ],
      [
       161.56244329524645,
       0.36011209095808105,
       161.98224743528448
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.2249237187601295,
     "py": 0.07604811545402922,
     "pz": 1.448817830351447,
     "E": 1.47476333205341,
     "color index": [
      0,
      0
     ],
     "index": [
      419
     ],
     "pT": 0.2374320852896575,
     "eta": 2.5084162931860576,
     "phi": 2.8155526410364624,
     "pos": [
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ],
      [
       146.6522650630221,
       4.422492185198734,
       118.99969434404879
      ],
      [
       133.38072883739892,
       8.909681551896277,
       156.99945036694146
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.166011264678692,
     "py": -0.3921806646590489,
     "pz": 1.5523622718914,
     "E": 1.6153679572544641,
     "color index": [
      0,
      0
     ],
     "index": [
      301
     ],
     "pT": 0.42587018413201,
     "eta": 2.004851032338497,
     "phi": -1.971228749998496,
     "pos": [
      [
       -0.8419704965704732,
       -0.8751921454159763,
       -81.01374565434557
      ],
      [
       -9.403059891191022,
       -21.099685558475098,
       -46.985410188701
      ],
      [
       -17.964149285811573,
       -41.324178971534224,
       -12.957074723056436
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.2782025425595383,
     "py": -0.5175690911704691,
     "pz": 4.047029198947276,
     "E": 4.0918454932772645,
     "color index": [
      0,
      0
     ],
     "index": [
      299
     ],
     "pT": 0.5876005606035593,
     "eta": 2.628067216210708,
     "phi": -1.0775869447912905,
     "pos": [
      [
       -0.8419704965704732,
       -0.8751921454159763,
       -81.01374565434557
      ],
      [
       5.041587486382969,
       -11.820986278243781,
       -42.46736662514262
      ],
      [
       10.925145469336412,
       -22.766780411071586,
       -3.920987595939664
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho0 (113)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.7298913299251115,
     "px": 0.2963266114260821,
     "py": -0.14700905337324066,
     "pz": 24.414014618407503,
     "E": 24.42716259133934,
     "color index": [
      0,
      0
     ],
     "index": [
      296
     ],
     "pT": 0.3307886370674793,
     "eta": 4.994626075424003,
     "phi": -0.46052659383174116,
     "pos": [
      [
       -0.8419704965704732,
       -0.8751921454159763,
       -81.01374565434557
      ],
      [
       0.22759033161236564,
       -1.4058064028380788,
       -40.53134839152728
      ],
      [
       1.2971511597952046,
       -1.9364206602601812,
       -0.04895112870899254
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.6613434543543695,
     "py": -0.39155682913842177,
     "pz": 57.79713161767475,
     "E": 57.80240994051009,
     "color index": [
      0,
      0
     ],
     "index": [
      295
     ],
     "pT": 0.7685648411567532,
     "eta": 5.013360878725346,
     "phi": -2.607029802798325,
     "pos": [
      [
       -0.8419704965704732,
       -0.8751921454159763,
       -81.01374565434557
      ],
      [
       -1.8494581599438265,
       -1.4716880693858656,
       -40.53067312741355
      ],
      [
       -2.85694582331718,
       -2.068183993355755,
       -0.047600600481530364
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K*+ (323)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.935372658198963,
     "px": -0.541895905302603,
     "py": 0.8985535930804688,
     "pz": 50.73967589878542,
     "E": 50.75914382705163,
     "color index": [
      0,
      0
     ],
     "index": [
      383
     ],
     "pT": 1.0493091688446967,
     "eta": 4.571830235058346,
     "phi": 2.1134743583836864,
     "pos": [
      [
       -1.9672544903108458,
       3.19638160042352,
       -0.040056612365248156
      ],
      [
       -2.9075539595905155,
       4.755554604731598,
       40.41899449428713
      ],
      [
       -3.8478534288701853,
       6.314727609039676,
       80.87804560093952
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "Deltabar-- (-2224)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -6,
     "m": 1.1841208643687946,
     "px": -0.3074897652160745,
     "py": 0.5439554815603287,
     "pz": 51.34434764915598,
     "E": 51.36180112944302,
     "color index": [
      0,
      0
     ],
     "index": [
      382
     ],
     "pT": 0.624849999305566,
     "eta": 5.101982718944568,
     "phi": 2.0852987255191238,
     "pos": [
      [
       -1.9672544903108458,
       3.19638160042352,
       -0.040056612365248156
      ],
      [
       -2.4948337316670677,
       4.129679722042282,
       40.44575095967502
      ],
      [
       -3.0224129730232896,
       5.062977843661044,
       80.93155853171528
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "p+ (2212)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.93827,
     "px": -0.1001303271278538,
     "py": 0.0940254250522447,
     "pz": 19.47717536068881,
     "E": 19.500245575040594,
     "color index": [
      0,
      0
     ],
     "index": [
      380
     ],
     "pT": 0.13735669975281986,
     "eta": 5.647576988290292,
     "phi": 2.38762745709118,
     "pos": [
      [
       -1.9672544903108458,
       3.19638160042352,
       -0.040056612365248156
      ],
      [
       -2.4209610391400562,
       3.622425860202899,
       40.4551608417522
      ],
      [
       -2.8746675879692667,
       4.0484701199822775,
       80.95037829586965
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.7579228682996175,
     "px": -0.3010317956808842,
     "py": 0.6029407560987325,
     "pz": 2.0422250145835723,
     "E": 2.2801946806924533,
     "color index": [
      0,
      0
     ],
     "index": [
      300
     ],
     "pT": 0.6739122326948583,
     "eta": 1.828016840620088,
     "phi": 2.033861842165427,
     "pos": [
      [
       -3.5847719667648095,
       3.821486560431606,
       -0.06740167108959838
      ],
      [
       -15.80985674089889,
       28.307278303511495,
       29.786296675677356
      ],
      [
       -28.034941515032973,
       52.79307004659138,
       59.63999502244431
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.45713179260310793,
     "py": 0.04403865772079513,
     "pz": 38.86928412113459,
     "E": 38.87224764216199,
     "color index": [
      0,
      0
     ],
     "index": [
      298
     ],
     "pT": 0.45924816731521123,
     "eta": 5.131550951375244,
     "phi": 3.0455521372169856,
     "pos": [
      [
       -3.5847719667648095,
       3.821486560431606,
       -0.06740167108959838
      ],
      [
       -4.620342904058432,
       3.921250249571189,
       40.419233655153086
      ],
      [
       -5.655913841352054,
       4.021013938710772,
       80.90586898139577
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.12604004097962623,
     "py": 0.17296336152386488,
     "pz": 2.485100373474687,
     "E": 2.498200565908151,
     "color index": [
      0,
      0
     ],
     "index": [
      297
     ],
     "pT": 0.21401499096974735,
     "eta": 3.1470184421146223,
     "phi": 0.9410609694628433,
     "pos": [
      [
       -3.5847719667648095,
       3.821486560431606,
       -0.06740167108959838
      ],
      [
       0.8477284481133642,
       9.904158112697933,
       39.727121153783614
      ],
      [
       5.280228862991538,
       15.986829664964262,
       79.52164397865683
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.1322677745141606,
     "py": 0.764288526948551,
     "pz": 39.74210479701548,
     "E": 39.749902452886104,
     "color index": [
      0,
      0
     ],
     "index": [
      294
     ],
     "pT": 0.7756492226516537,
     "eta": 4.629708489487346,
     "phi": 1.7421590248500645,
     "pos": [
      [
       -3.5847719667648095,
       3.821486560431606,
       -0.06740167108959838
      ],
      [
       -3.8777247148269884,
       5.514267928413283,
       40.3961457503565
      ],
      [
       -4.170677462889167,
       7.207049296394961,
       80.8596931718026
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K*- (-323)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.8881885342921451,
     "px": -1.4811126839876751,
     "py": 2.1746039647612827,
     "pz": 199.60863973192662,
     "E": 199.62795528604894,
     "color index": [
      0,
      0
     ],
     "index": [
      293
     ],
     "pT": 2.6310828923134797,
     "eta": 5.0221537543862445,
     "phi": 2.168721623082598,
     "pos": [
      [
       -3.5847719667648095,
       3.821486560431606,
       -0.06740167108959838
      ],
      [
       -4.238106022072899,
       4.780726760280142,
       40.41596544246914
      ],
      [
       -4.891440077380989,
       5.739966960128679,
       80.89933255602787
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.8201522075206333,
     "py": -0.5474326570392234,
     "pz": 58.044045589509295,
     "E": 58.052588575699424,
     "color index": [
      0,
      0
     ],
     "index": [
      381
     ],
     "pT": 0.986069042965041,
     "eta": 4.768450355845397,
     "phi": -2.5530293256119214,
     "pos": [
      [
       -10.513586260782354,
       1.323536516253352,
       -0.6530217449323175
      ],
      [
       -11.757488455671677,
       0.49326052918536345,
       39.81935586146545
      ],
      [
       -13.001390650561,
       -0.337015457882625,
       80.29173346786322
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho- (-213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.7950041061917678,
     "px": -0.16400946613968193,
     "py": -0.4987989496541471,
     "pz": 56.558713686874725,
     "E": 56.56673779651688,
     "color index": [
      0,
      0
     ],
     "index": [
      379
     ],
     "pT": 0.5250709448822167,
     "eta": 5.372669897661305,
     "phi": -1.8884692565470311,
     "pos": [
      [
       -10.513586260782354,
       1.323536516253352,
       -0.6530217449323175
      ],
      [
       -10.768987099972962,
       0.5467906775676418,
       39.83872354115562
      ],
      [
       -11.02438793916357,
       -0.22995516111806835,
       80.33046882724356
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "eta (221)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.54785,
     "px": -0.4401174291059595,
     "py": 0.577966289075458,
     "pz": 0.8239946604096605,
     "E": 1.2275403071158706,
     "color index": [
      0,
      0
     ],
     "index": [
      400
     ],
     "pT": 0.7264629259022756,
     "eta": 0.9731946300564543,
     "phi": 2.2216126295859393,
     "pos": [
      [
       -29.646042378561585,
       71.35523784107892,
       24.301074131231108
      ],
      [
       -54.15721000461678,
       103.54353045770003,
       26.135871132045775
      ],
      [
       -78.66837763067197,
       135.73182307432114,
       27.970668132860443
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "eta' (331)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.9579921976616119,
     "px": -0.8441870812226877,
     "py": 1.5948507535218845,
     "pz": 2.690076123351508,
     "E": 3.3779371448147177,
     "color index": [
      0,
      0
     ],
     "index": [
      397
     ],
     "pT": 1.8044945979726854,
     "eta": 1.1896292288151817,
     "phi": 2.05762421344765,
     "pos": [
      [
       -29.646042378561585,
       71.35523784107892,
       24.301074131231108
      ],
      [
       -47.480138000420126,
       105.04767577759307,
       37.97640444696931
      ],
      [
       -65.31423362227866,
       138.74011371410722,
       51.65173476270752
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -18.362256206101918,
     "py": 43.650654992588386,
     "pz": 63.46187401330383,
     "E": 79.18321202960801,
     "color index": [
      0,
      0
     ],
     "index": [
      395
     ],
     "pT": 47.35559242856655,
     "eta": 1.1026738461351109,
     "phi": 1.968988561400983,
     "pos": [
      [
       -29.646042378561585,
       71.35523784107892,
       24.301074131231108
      ],
      [
       -44.55169454211527,
       106.78887261492537,
       37.04976270271983
      ],
      [
       -59.45734670566896,
       142.22250738877182,
       49.79845127420855
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -11.35453909515356,
     "py": 28.710902900353105,
     "pz": 39.37012268085483,
     "E": 50.03266476120711,
     "color index": [
      0,
      0
     ],
     "index": [
      394
     ],
     "pT": 30.874609364603707,
     "eta": 1.0632155409622852,
     "phi": 1.9473986199371056,
     "pos": [
      [
       -29.646042378561585,
       71.35523784107892,
       24.301074131231108
      ],
      [
       -43.94985617214164,
       107.52362878065446,
       35.59259341787356
      ],
      [
       -58.25366996572169,
       143.69201972023,
       46.88411270451601
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -3.659951227235166,
     "py": 8.127760785298491,
     "pz": 12.23938798529447,
     "E": 15.141923141009757,
     "color index": [
      0,
      0
     ],
     "index": [
      393
     ],
     "pT": 8.913794835465765,
     "eta": 1.1222371540076892,
     "phi": 1.9939018068404117,
     "pos": [
      [
       -29.646042378561585,
       71.35523784107892,
       24.301074131231108
      ],
      [
       -45.33044441073384,
       106.18604838011635,
       37.75708282946215
      ],
      [
       -61.01484644290609,
       141.01685891915378,
       51.213091527693194
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K*0 (313)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 1.1915338329111704,
     "px": -0.6673151092487037,
     "py": -0.47944271361526164,
     "pz": -2.5743105496468353,
     "E": 2.953303650433756,
     "color index": [
      0,
      0
     ],
     "index": [
      338
     ],
     "pT": 0.821690191416677,
     "eta": -1.8596696397363583,
     "phi": -2.5185811074495237,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       155.5354875138654,
       -3.2062484046878477,
       -121.11577319666257
      ],
      [
       151.01578052293314,
       -6.4535007963174635,
       -161.23157557703598
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.12352141174182388,
     "py": 0.03871710265411574,
     "pz": -1.4548377662477987,
     "E": 1.4672386527751737,
     "color index": [
      0,
      0
     ],
     "index": [
      334
     ],
     "pT": 0.12944710578696814,
     "eta": -3.1144978814224507,
     "phi": 2.837847580079289,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       158.48051103540408,
       0.5345798024423255,
       -121.46633654000559
      ],
      [
       156.9058275660105,
       1.028155617942883,
       -161.932702263722
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.06730732756615197,
     "py": -0.31730233292966453,
     "pz": -5.852336916671716,
     "E": 5.86298031874279,
     "color index": [
      0,
      0
     ],
     "index": [
      320
     ],
     "pT": 0.32436252377040253,
     "eta": -3.5866488072510707,
     "phi": -1.7798215981404282,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       159.84121883329536,
       -0.967726892933724,
       -121.48684123651293
      ],
      [
       159.62724316179305,
       -1.976457772809216,
       -161.9737116567367
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pbar- (-2212)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.93827,
     "px": 0.45971217966660677,
     "py": 0.21882363492397633,
     "pz": -31.853791736285377,
     "E": 31.871674220895226,
     "color index": [
      0,
      0
     ],
     "index": [
      319
     ],
     "pT": 0.5091356119298317,
     "eta": -4.829408337145467,
     "phi": 0.44426506080190653,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       160.32391482624305,
       0.16891523253735188,
       -121.49887732130595
      ],
      [
       160.59263514768844,
       0.2968264781329356,
       -161.99778382632275
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "p+ (2212)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.93827,
     "px": -0.2786674563013617,
     "py": 0.2814332436870704,
     "pz": -109.64933564202592,
     "E": 109.65406521215897,
     "color index": [
      0,
      0
     ],
     "index": [
      318
     ],
     "pT": 0.3960558317380231,
     "eta": -6.316637946595909,
     "phi": 2.3512565122434617,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       160.0078624083191,
       0.08880585666587923,
       -121.49991494778017
      ],
      [
       159.96053031184056,
       0.13660772638999033,
       -161.99985907927118
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.3337499048239738,
     "py": 0.1669915864980693,
     "pz": -81.25548738658017,
     "E": 81.25646426841698,
     "color index": [
      0,
      0
     ],
     "index": [
      317
     ],
     "pT": 0.3731959122647966,
     "eta": -6.076402573398954,
     "phi": 2.677665511250278,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       159.97869671267787,
       0.07927961634283931,
       -121.49988048364513
      ],
      [
       159.90219892055808,
       0.11755524574391049,
       -161.9997901510011
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho0 (113)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.8678233844705572,
     "px": 0.5086218908835172,
     "py": 0.15965274591520565,
     "pz": -146.45690650034737,
     "E": 146.46044778132182,
     "color index": [
      0,
      0
     ],
     "index": [
      316
     ],
     "pT": 0.5330902617420333,
     "eta": -6.308946246934384,
     "phi": 0.3041532437930342,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       160.1198735976219,
       0.061306288037685716,
       -121.49991408083609
      ],
      [
       160.18455269044614,
       0.0816085891336033,
       -161.99985734538302
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho- (-213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.7679225220626513,
     "px": 0.36723179049189925,
     "py": -0.19539636322370676,
     "pz": -1027.0048372432595,
     "E": 1027.0052085870745,
     "color index": [
      0,
      0
     ],
     "index": [
      288
     ],
     "pT": 0.41597947871131447,
     "eta": -8.5046684923156,
     "phi": -0.48898034413968466,
     "pos": [
      [
       160.01178591173215,
       0.012417115823273315,
       -80.99999819078712
      ],
      [
       160.01844555840887,
       0.00887365696519128,
       -121.49999748823163
      ],
      [
       160.0251052050856,
       0.005330198107109245,
       -161.99999678567613
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.013036290716948347,
     "py": 0.21512294547519142,
     "pz": -23.634206950612086,
     "E": 23.635601659272524,
     "color index": [
      0,
      0
     ],
     "index": [
      286
     ],
     "pT": 0.21551757827513507,
     "eta": -5.390575881121195,
     "phi": 1.6313215681333033,
     "pos": [
      [
       160.01178591173215,
       0.012417115823273315,
       -80.99999819078712
      ],
      [
       160.00151326017672,
       0.18193489572132565,
       -121.49964211755429
      ],
      [
       159.9912406086213,
       0.351452675619378,
       -161.99928604432145
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.7430494564131894,
     "px": 0.3058666154007179,
     "py": 0.2929705879425202,
     "pz": -112.10121233951443,
     "E": 112.10447500717979,
     "color index": [
      0,
      0
     ],
     "index": [
      283
     ],
     "pT": 0.4235400238656043,
     "eta": -6.271660156050327,
     "phi": 0.7638663774930873,
     "pos": [
      [
       160.01178591173215,
       0.012417115823273315,
       -80.99999819078712
      ],
      [
       160.06260180989784,
       0.061090500929163995,
       -121.49993706291477
      ],
      [
       160.11341770806354,
       0.10976388603505467,
       -161.9998759350424
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.3040263159750867,
     "py": 0.023975320818002077,
     "pz": -11.376388597371008,
     "E": 11.381331386094828,
     "color index": [
      0,
      0
     ],
     "index": [
      282
     ],
     "pT": 0.30497019004110776,
     "eta": -4.312408066514636,
     "phi": 0.07869649747830033,
     "pos": [
      [
       160.01178591173215,
       0.012417115823273315,
       -80.99999819078712
      ],
      [
       160.5093887645776,
       0.05165775852441502,
       -121.49692216746467
      ],
      [
       161.00699161742307,
       0.09089840122555673,
       -161.99384614414222
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.7652949075710088,
     "px": 0.7519582271619172,
     "py": 0.09951100041734383,
     "pz": -199.34465548736642,
     "E": 199.3475675579889,
     "color index": [
      0,
      0
     ],
     "index": [
      274
     ],
     "pT": 0.7585140833238062,
     "eta": -6.264579976931551,
     "phi": 0.1315713043066244,
     "pos": [
      [
       160.15975555489734,
       0.005083697796938766,
       -80.99984229811004
      ],
      [
       160.23000929174728,
       0.014380782906811003,
       -121.49978029777452
      ],
      [
       160.30026302859721,
       0.02367786801668324,
       -161.99971829743902
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "n0 (2112)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": 0.3133136077338594,
     "py": 1.2262964024743317,
     "pz": -637.6404614070021,
     "E": 637.642409806157,
     "color index": [
      0,
      0
     ],
     "index": [
      273
     ],
     "pT": 1.2656888573076301,
     "eta": -6.91530622474519,
     "phi": 1.320651851134733,
     "pos": [
      [
       160.00613786924504,
       0.07881025819827345,
       -80.99996142758195
      ],
      [
       160.01528924026164,
       0.11462834294896773,
       -121.49994455495144
      ],
      [
       160.02444061127824,
       0.15044642769966202,
       -161.99992768232093
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "omega (223)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.7836121022576553,
     "px": -0.37121483298248453,
     "py": -0.7114446191551772,
     "pz": -19.75465139526326,
     "E": 19.78646642464319,
     "color index": [
      0,
      0
     ],
     "index": [
      409
     ],
     "pT": 0.8024673814872908,
     "eta": -3.897012504232348,
     "phi": -2.051712703658064,
     "pos": [
      [
       0.328627347649544,
       -7.818762874143877,
       -80.85737884456313
      ],
      [
       -0.021066578056126106,
       -8.488962014075033,
       -121.35032325801818
      ],
      [
       -0.3707605037617962,
       -9.15916115400619,
       -161.84326767147323
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "omega (223)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.7866440428881291,
     "px": 0.7685516181039657,
     "py": -1.3222344154235501,
     "pz": -16.062233771724827,
     "E": 16.154044014635144,
     "color index": [
      0,
      0
     ],
     "index": [
      408
     ],
     "pT": 1.5293709291799298,
     "eta": -3.04702029809902,
     "phi": -1.0442760728577363,
     "pos": [
      [
       0.328627347649544,
       -7.818762874143877,
       -80.85737884456313
      ],
      [
       1.216925811122124,
       -9.347012599866813,
       -121.31878488310336
      ],
      [
       2.105224274594704,
       -10.87526232558975,
       -161.7801909216436
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.15601223390327468,
     "py": -1.8298721807751692,
     "pz": -22.257824795452223,
     "E": 22.33389837052749,
     "color index": [
      0,
      0
     ],
     "index": [
      280
     ],
     "pT": 1.8365108262959855,
     "eta": -3.1896710011709093,
     "phi": -1.6558491829956328,
     "pos": [
      [
       1.2312471709096828,
       -9.242081000749529,
       -80.81781100993753
      ],
      [
       1.1009715904779311,
       -10.770087199380063,
       -121.28876634002691
      ],
      [
       0.9706960100461794,
       -12.298093398010597,
       -161.75972167011628
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.12938883973537296,
     "py": -1.0935527661009028,
     "pz": -14.398852513869958,
     "E": 14.441573066157794,
     "color index": [
      0,
      0
     ],
     "index": [
      279
     ],
     "pT": 1.1011807862903356,
     "eta": -3.2653716368845096,
     "phi": -1.6885684819174984,
     "pos": [
      [
       1.2312471709096828,
       -9.242081000749529,
       -80.81781100993753
      ],
      [
       1.0641854680533493,
       -10.654032662436203,
       -121.29284631433842
      ],
      [
       0.8971237651970159,
       -12.065984324122876,
       -161.76788161873932
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.4171073887715418,
     "py": 0.11978293199196005,
     "pz": -0.06132579584943884,
     "E": 0.45996430589880716,
     "color index": [
      0,
      0
     ],
     "index": [
      401
     ],
     "pT": 0.433966040796287,
     "eta": -0.14084857252376062,
     "phi": 2.861942784074627,
     "pos": [
      [
       -84.28734087952418,
       68.57827451973924,
       -80.67478310249317
      ],
      [
       -110.53943193185138,
       76.1172261706053,
       -110.57866116849367
      ],
      [
       -136.79152298417858,
       83.65617782147137,
       -140.48253923449417
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.7237802864019661,
     "px": -0.4535925125456092,
     "py": 1.2452739243746125,
     "pz": -0.08704973615775966,
     "E": 1.5125768984465002,
     "color index": [
      0,
      0
     ],
     "index": [
      398
     ],
     "pT": 1.3253125345233805,
     "eta": -0.06563528504858648,
     "phi": 1.9201102475796779,
     "pos": [
      [
       -84.28734087952418,
       68.57827451973924,
       -80.67478310249317
      ],
      [
       -93.77547160041858,
       94.6265920095467,
       -110.19952749382382
      ],
      [
       -103.26360232131299,
       120.67490949935416,
       -139.72427188515448
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho- (-213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.8534040028486901,
     "px": -0.9923905089922266,
     "py": 1.4607364465249162,
     "pz": 0.9025742465240866,
     "E": 2.1590573292784008,
     "color index": [
      0,
      0
     ],
     "index": [
      396
     ],
     "pT": 1.765952968950218,
     "eta": 0.4911156860558624,
     "phi": 2.16754673896602,
     "pos": [
      [
       -84.28734087952418,
       68.57827451973924,
       -80.67478310249317
      ],
      [
       -105.5977098211016,
       99.94579800952562,
       -94.89436979450188
      ],
      [
       -126.90807876267903,
       131.313321499312,
       -109.1139564865106
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho- (-213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.7499193007808568,
     "px": -0.6711367825945914,
     "py": 0.5706077539438769,
     "pz": 1.6182530868173564,
     "E": 1.9892560922339402,
     "color index": [
      0,
      0
     ],
     "index": [
      399
     ],
     "pT": 0.8809187191859961,
     "eta": 1.3682725769947608,
     "phi": 2.4369762104824377,
     "pos": [
      [
       -177.47605045964778,
       111.26351622149704,
       31.310353331190782
      ],
      [
       -205.2526829519905,
       134.87950969648782,
       48.94536225022806
      ],
      [
       -233.0293154443332,
       158.4955031714786,
       66.58037116926533
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 1.9540239280948677,
     "py": -1.3414465681651746,
     "pz": -8.394246701893469,
     "E": 8.723562682984445,
     "color index": [
      0,
      0
     ],
     "index": [
      406
     ],
     "pT": 2.370166324714243,
     "eta": -1.9770940431449202,
     "phi": -0.6016111637334618,
     "pos": [
      [
       33.82591495361994,
       -38.06488494362358,
       -239.25153477052942
      ],
      [
       38.060823016216844,
       -40.972169140805555,
       -279.42445167107536
      ],
      [
       42.295731078813745,
       -43.87945333798753,
       -319.5973685716213
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.7088456777501502,
     "px": 1.0209665818502498,
     "py": -0.08380056261833188,
     "pz": -1.6224986792280838,
     "E": 2.045570691643796,
     "color index": [
      0,
      0
     ],
     "index": [
      404
     ],
     "pT": 1.0243999685426253,
     "eta": -1.2403941130558107,
     "phi": -0.08189604948181632,
     "pos": [
      [
       33.82591495361994,
       -38.06488494362358,
       -239.25153477052942
      ],
      [
       44.10273751916604,
       -38.90840277097579,
       -278.41689440926143
      ],
      [
       54.37956008471214,
       -39.751920598328,
       -317.5822540479935
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.6301509065541411,
     "py": -0.6397974195346083,
     "pz": -7.6600240889106,
     "E": 7.713664469379312,
     "color index": [
      0,
      0
     ],
     "index": [
      405
     ],
     "pT": 0.8980149793150165,
     "eta": -2.840149215023314,
     "phi": -2.3485986477023766,
     "pos": [
      [
       12.057013695089598,
       -25.32991574717733,
       -241.03863772862957
      ],
      [
       10.531297449383784,
       -26.878988051591673,
       -281.48023221912024
      ],
      [
       9.00558120367797,
       -28.428060356006014,
       -321.9218267096109
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.15982244112507793,
     "py": -0.13226601202329663,
     "pz": -1.0575983426531659,
     "E": 1.0867527547268736,
     "color index": [
      0,
      0
     ],
     "index": [
      403
     ],
     "pT": 0.20745483996216105,
     "eta": -2.3314728494528247,
     "phi": -2.4502588286232028,
     "pos": [
      [
       12.057013695089598,
       -25.32991574717733,
       -241.03863772862957
      ],
      [
       9.283798757551565,
       -27.624975675491967,
       -281.37834495160854
      ],
      [
       6.510583820013532,
       -29.920035603806603,
       -321.7180521745875
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 1.872826563790705,
     "py": -1.3080456110763172,
     "pz": -2.6064245126252485,
     "E": 3.468447923655461,
     "color index": [
      0,
      0
     ],
     "index": [
      328
     ],
     "pT": 2.2843954689799477,
     "eta": -0.9776269580910907,
     "phi": -0.6096741350345886,
     "pos": [
      [
       91.47764046634111,
       -89.27658409044977,
       -302.798527340383
      ],
      [
       102.62876629667026,
       -97.06490869184722,
       -340.94619296515526
      ],
      [
       113.77989212699941,
       -104.85323329324467,
       -379.09385858992755
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 9.507430967802831,
     "py": -10.327219645085842,
     "pz": -16.359991802942435,
     "E": 21.55716866340816,
     "color index": [
      0,
      0
     ],
     "index": [
      327
     ],
     "pT": 14.037190217610618,
     "eta": -0.9936816246577513,
     "phi": -0.8267057904522997,
     "pos": [
      [
       91.47764046634111,
       -89.27658409044977,
       -302.798527340383
      ],
      [
       100.55446045884341,
       -99.13606285594646,
       -341.017004773379
      ],
      [
       109.6312804513457,
       -108.99554162144315,
       -379.2354822063751
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 1.1931382204486551,
     "py": -0.3674362456225366,
     "pz": -2.63861664002362,
     "E": 2.9223904197766104,
     "color index": [
      0,
      0
     ],
     "index": [
      331
     ],
     "pT": 1.24843430251358,
     "eta": -1.493289162374159,
     "phi": -0.2987414627877389,
     "pos": [
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ],
      [
       85.46689878857754,
       -92.34483295130116,
       -345.3372193919892
      ],
      [
       93.3755522145172,
       -94.78036462144107,
       -384.98279148361274
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "eta (221)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.54785,
     "px": 1.972815732864872,
     "py": -2.8918831585611833,
     "pz": -5.195569111578491,
     "E": 6.288804984597427,
     "color index": [
      0,
      0
     ],
     "index": [
      326
     ],
     "pT": 3.500712801503284,
     "eta": -1.1859367368912404,
     "phi": -0.9721231922243859,
     "pos": [
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ],
      [
       83.83649813986752,
       -99.11237745761424,
       -344.62925034620827
      ],
      [
       90.11475091709715,
       -108.31545363406724,
       -383.56685339205086
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K*- (-323)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.8702796322874571,
     "px": 0.42122228752553736,
     "py": -1.2989620853290689,
     "pz": -1.6966365220197737,
     "E": 2.3453555894269926,
     "color index": [
      0,
      0
     ],
     "index": [
      325
     ],
     "pT": 1.3655514324369806,
     "eta": -1.0428711459418825,
     "phi": -1.2572193596061199,
     "pos": [
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ],
      [
       81.38339970758467,
       -101.7052831457638,
       -344.24645252730596
      ],
      [
       85.20855405253147,
       -113.50126501036635,
       -382.80125775424625
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K*0 (313)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 1.070414441323821,
     "px": 0.9174601924938698,
     "py": -1.1470729211884145,
     "pz": -2.319999699865038,
     "E": 2.947150348201304,
     "color index": [
      0,
      0
     ],
     "index": [
      324
     ],
     "pT": 1.4688463130411606,
     "eta": -1.2380523707660487,
     "phi": -0.896160722226509,
     "pos": [
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ],
      [
       83.99498226287109,
       -97.95696008911668,
       -344.8586436849228
      ],
      [
       90.4317191631043,
       -106.0046188970721,
       -384.02564006947995
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.8613078527982234,
     "px": 0.27831427750964866,
     "py": -0.7501340569247599,
     "pz": -1.2358122521864439,
     "E": 1.7056503394219265,
     "color index": [
      0,
      0
     ],
     "index": [
      323
     ],
     "pT": 0.8000999565205066,
     "eta": -1.2192358787377238,
     "phi": -1.215520068467486,
     "pos": [
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ],
      [
       81.08941760227387,
       -99.42678842382645,
       -344.8987673310849
      ],
      [
       84.62058984190986,
       -108.94427556649165,
       -384.10588736180415
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho0 (113)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.7992541971769475,
     "px": 2.1349598171357695,
     "py": -1.4485663156033395,
     "pz": -6.509308755205986,
     "E": 7.0474325490770955,
     "color index": [
      0,
      0
     ],
     "index": [
      322
     ],
     "pT": 2.579999571993188,
     "eta": -1.6557351144439438,
     "phi": -0.5961489739817288,
     "pos": [
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ],
      [
       83.38392062670458,
       -93.86201125042525,
       -345.5750723240083
      ],
      [
       89.20959589077128,
       -97.81472121968926,
       -385.45849734765096
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.14039982706792742,
     "py": -0.4876220031596318,
     "pz": -0.3737749142728183,
     "E": 0.6455035250451917,
     "color index": [
      0,
      0
     ],
     "index": [
      332
     ],
     "pT": 0.5074320933939003,
     "eta": -0.6823933788900624,
     "phi": -1.290451605974214,
     "pos": [
      [
       100.50122818478181,
       -115.0100767427152,
       -380.062002593695
      ],
      [
       105.39311955775551,
       -132.00008250229973,
       -416.49905932285895
      ],
      [
       110.28501093072921,
       -148.99008826188427,
       -452.9361160520229
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "omega (223)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.7814333941452205,
     "px": 2.2943618564885053,
     "py": -2.6868607059830243,
     "pz": -4.020454482186377,
     "E": 5.409067310977265,
     "color index": [
      0,
      0
     ],
     "index": [
      330
     ],
     "pT": 3.5331737548364326,
     "eta": -0.9756130224531414,
     "phi": -0.8640313798188453,
     "pos": [
      [
       100.50122818478181,
       -115.0100767427152,
       -380.062002593695
      ],
      [
       109.31489963930701,
       -125.33151206454002,
       -418.22005768549803
      ],
      [
       118.12857109383222,
       -135.65294738636484,
       -456.37811277730106
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.36867841644482824,
     "py": -0.9954872072577964,
     "pz": -1.1227918821725655,
     "E": 1.5510640752847076,
     "color index": [
      0,
      0
     ],
     "index": [
      329
     ],
     "pT": 1.0615642018107962,
     "eta": -0.9215749771602971,
     "phi": -1.2161088272354266,
     "pos": [
      [
       100.50122818478181,
       -115.0100767427152,
       -380.062002593695
      ],
      [
       105.47395773846154,
       -128.43719488968094,
       -417.9464909636517
      ],
      [
       110.44668729214126,
       -141.86431303664668,
       -455.83097933360835
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K_S0 (310)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": 0.08344856523029515,
     "py": 0.27055963630014845,
     "pz": -2.7484003285891543,
     "E": 2.80739848580903,
     "color index": [
      0,
      0
     ],
     "index": [
      459,
      337
     ],
     "pT": 0.2831363272945798,
     "eta": -2.968635709778546,
     "phi": 1.2716241270738835,
     "pos": [
      [
       15.895968284660043,
       -6.933796977750687,
       -159.2460966831984
      ],
      [
       16.456091461650132,
       -5.117747503065349,
       -199.70148231146914
      ],
      [
       17.01621463864022,
       -3.3016980283800113,
       -240.15686793973987
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K+ (321)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.49368,
     "px": -0.09095213307716848,
     "py": 1.272801539824905,
     "pz": -4.908100101929376,
     "E": 5.0952392096202015,
     "color index": [
      0,
      0
     ],
     "index": [
      336
     ],
     "pT": 1.2760470407833469,
     "eta": -2.05675255912684,
     "phi": 1.642133290080002,
     "pos": [
      [
       15.895968284660043,
       -6.933796977750687,
       -159.2460966831984
      ],
      [
       15.558283950585153,
       -2.2081778433363297,
       -199.46803712727666
      ],
      [
       15.220599616510263,
       2.5174412910780273,
       -239.68997757135492
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "Deltabar-- (-2224)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -6,
     "m": 1.2369319456037162,
     "px": 0.187227629590552,
     "py": 1.588635155754012,
     "pz": -6.976908100692144,
     "E": 7.2640252702574175,
     "color index": [
      0,
      0
     ],
     "index": [
      335
     ],
     "pT": 1.599629908253678,
     "eta": -2.178870739314218,
     "phi": 1.4534830849585931,
     "pos": [
      [
       15.895968284660043,
       -6.933796977750687,
       -159.2460966831984
      ],
      [
       16.38515607361705,
       -2.7830158083142855,
       -199.5298615394105
      ],
      [
       16.874343862574058,
       1.3677653611221157,
       -239.81362639562258
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "n0 (2112)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": 0.44137466609654996,
     "py": 0.5074536110185491,
     "pz": -5.858572791746328,
     "E": 5.971430959518661,
     "color index": [
      0,
      0
     ],
     "index": [
      333
     ],
     "pT": 0.672547963499709,
     "eta": -2.861013490383279,
     "phi": 0.854928579412096,
     "pos": [
      [
       15.895968284660043,
       -6.933796977750687,
       -159.2460966831984
      ],
      [
       17.28661812198416,
       -5.3349506102110675,
       -199.69062391894386
      ],
      [
       18.677267959308274,
       -3.7361042426714484,
       -240.1351511546893
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho+ (213)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.9038276212209536,
     "px": 0.7932486300294932,
     "py": -1.7671615842073292,
     "pz": -1.5901897769385462,
     "E": 2.664153026630343,
     "color index": [
      0,
      0
     ],
     "index": [
      357
     ],
     "pT": 1.9370347063854652,
     "eta": -0.7489364688608228,
     "phi": -1.1488717639148247,
     "pos": [
      [
       48.0753241971217,
       -68.32565052952201,
       -312.2054752628347
      ],
      [
       54.785076045742684,
       -83.27331669316386,
       -349.2432466103421
      ],
      [
       61.49482789436367,
       -98.22098285680572,
       -386.28101795784954
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "K_L0 (130)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": 0.07353127125438158,
     "py": -1.411814580833841,
     "pz": -3.322933140353058,
     "E": 3.6452884146338755,
     "color index": [
      0,
      0
     ],
     "index": [
      462,
      339
     ],
     "pT": 1.413728141655007,
     "eta": -1.5902206987383243,
     "phi": -1.5187605334189456,
     "pos": [
      [
       29.905542516434778,
       -62.52191933752165,
       -315.709632780543
      ],
      [
       30.29562474158708,
       -70.01157324665776,
       -355.50916695091973
      ],
      [
       30.68570696673938,
       -77.50122715579387,
       -395.30870112129645
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.4163647923228716,
     "py": -0.3433948893450933,
     "pz": -0.6610595576724145,
     "E": 0.8647307176251142,
     "color index": [
      0,
      0
     ],
     "index": [
      321
     ],
     "pT": 0.5397033354671776,
     "eta": -1.0317896238099349,
     "phi": -2.4519442017372652,
     "pos": [
      [
       29.905542516434778,
       -62.52191933752165,
       -315.709632780543
      ],
      [
       19.986688161007383,
       -70.7024474624137,
       -354.11464922206625
      ],
      [
       10.067833805579987,
       -78.88297558730575,
       -392.5196656635895
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "Lambdabar0 (-3122)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 1.11568,
     "px": -0.17212946536389842,
     "py": 5.787609910751181,
     "pz": 9.939725290782055,
     "E": 11.557202851489809,
     "color index": [
      0,
      0
     ],
     "index": [
      375
     ],
     "pT": 5.790168998558829,
     "eta": 1.3092344756748484,
     "phi": 1.6005285899887465,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       12.491424044755075,
       260.20653872825056,
       110.02132255096845
      ],
      [
       11.436445665432027,
       295.67869517101894,
       129.537037703607
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "Lambda0 (3122)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 1.11568,
     "px": 0.023730650754883398,
     "py": 6.442678037754066,
     "pz": 8.76647320393003,
     "E": 10.936382296699719,
     "color index": [
      0,
      0
     ],
     "index": [
      374
     ],
     "pT": 6.442721741775275,
     "eta": 1.1149124100496488,
     "phi": 1.5671129914957962,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       13.687767002578338,
       263.1137118128144,
       103.43839832250366
      ],
      [
       13.829131581078554,
       301.49304134014665,
       116.37118924667745
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.6144995548750544,
     "py": 3.637805058199272,
     "pz": 5.308257899118089,
     "E": 6.465935125938971,
     "color index": [
      0,
      0
     ],
     "index": [
      372
     ],
     "pT": 3.6893407736886883,
     "eta": 1.1603343559069779,
     "phi": 1.4034556138604781,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       19.82547416323029,
       261.90615686573926,
       105.30704086435381
      ],
      [
       26.104545902382455,
       299.07793144599634,
       120.10847433037775
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.1084386082041876,
     "py": 6.338373302207708,
     "pz": 9.13274266393431,
     "E": 11.118090808044998,
     "color index": [
      0,
      0
     ],
     "index": [
      371
     ],
     "pT": 6.339300832890698,
     "eta": 1.1613870049437833,
     "phi": 1.5536897246505001,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       14.19096112983999,
       262.40965090027066,
       105.35177454269282
      ],
      [
       14.835519835601856,
       300.08491951505914,
       120.19794168705577
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "omega (223)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.761709018512362,
     "px": 0.4349848532551446,
     "py": 3.2518409504109687,
     "pz": 5.282789331817553,
     "E": 6.2651213190631445,
     "color index": [
      0,
      0
     ],
     "index": [
      368
     ],
     "pT": 3.280804991054956,
     "eta": 1.2543829278651284,
     "phi": 1.4378199823512234,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       18.380162889735587,
       260.8703996871792,
       108.1428692636222
      ],
      [
       23.213923355393053,
       297.0064170888762,
       125.78013112891453
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.057099257079436694,
     "py": 1.4575016668209495,
     "pz": 2.247103442943662,
     "E": 2.6826339858680175,
     "color index": [
      0,
      0
     ],
     "index": [
      367
     ],
     "pT": 1.4586197016168643,
     "eta": 1.2170578837387394,
     "phi": 1.6099524210031493,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       12.101956317889636,
       261.60496020690545,
       107.20063837124432
      ],
      [
       10.65751021170115,
       298.4755381283287,
       123.89566934415878
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.05746762521051374,
     "py": 3.5602252886644297,
     "pz": 4.757456596629668,
     "E": 5.944020498594213,
     "color index": [
      0,
      0
     ],
     "index": [
      366
     ],
     "pT": 3.560689067300465,
     "eta": 1.100274541649034,
     "phi": 1.5869364949761113,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       12.925443505161974,
       263.20393167522343,
       103.15306484128175
      ],
      [
       12.304484586245826,
       301.6734810649647,
       115.80052228423364
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "n0 (2112)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": 0.7465872428386144,
     "py": 1.65599314746891,
     "pz": 3.409982426669055,
     "E": 3.9762391465711824,
     "color index": [
      0,
      0
     ],
     "index": [
      364
     ],
     "pT": 1.816509239071839,
     "eta": 1.387337279443524,
     "phi": 1.147244430792156,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       27.844989532425576,
       256.44984822337136,
       111.24035183966772
      ],
      [
       42.14357664077303,
       288.16531416126054,
       131.97509628100556
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "eta (221)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.54785,
     "px": 0.3799387332997994,
     "py": 5.794702710800884,
     "pz": 7.267979797291063,
     "E": 9.31915247777155,
     "color index": [
      0,
      0
     ],
     "index": [
      373
     ],
     "pT": 5.807144991097137,
     "eta": 1.0485660281591773,
     "phi": 1.5053234797198114,
     "pos": [
      [
       -14.591957126945097,
       202.0915447577176,
       115.65856726724684
      ],
      [
       -12.035561178773271,
       241.0808691735115,
       126.31443050567796
      ],
      [
       -9.479165230601446,
       280.0701935893054,
       136.97029374410909
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi- (-211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.5658224700739081,
     "py": 4.2788121815106885,
     "pz": 5.598444708767293,
     "E": 7.07039261245861,
     "color index": [
      0,
      0
     ],
     "index": [
      370
     ],
     "pT": 4.316061717849363,
     "eta": 1.0766931241303042,
     "phi": 1.439320941576029,
     "pos": [
      [
       -14.591957126945097,
       202.0915447577176,
       115.65856726724684
      ],
      [
       -9.512227385603362,
       240.50502362361715,
       127.44207214372632
      ],
      [
       -4.432497644261627,
       278.9185024895167,
       139.2255770202058
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.10887805141930229,
     "py": 1.2170081932633798,
     "pz": 3.5255664408502154,
     "E": 3.7337383011936325,
     "color index": [
      0,
      0
     ],
     "index": [
      377
     ],
     "pT": 1.2218688033299894,
     "eta": 1.781566298427085,
     "phi": 1.4815701725533974,
     "pos": [
      [
       -63.13587512008358,
       291.1689947133226,
       264.31163098362737
      ],
      [
       -60.80360300971051,
       317.2384754786673,
       295.2178225870666
      ],
      [
       -58.47133089933743,
       343.30795624401196,
       326.1240141905059
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "n0 (2112)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": -0.1442064448839625,
     "py": 0.8131724050413187,
     "pz": 3.0961817710045003,
     "E": 3.339337988743774,
     "color index": [
      0,
      0
     ],
     "index": [
      362
     ],
     "pT": 0.8258600723286929,
     "eta": 2.0319770253171736,
     "phi": 1.7463097072172589,
     "pos": [
      [
       -63.13587512008358,
       291.1689947133226,
       264.31163098362737
      ],
      [
       -67.11054746980822,
       313.58195882513854,
       297.8095565826072
      ],
      [
       -71.08521981953287,
       335.9949229369545,
       331.307482181587
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "eta (221)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.54785,
     "px": -0.835389893311191,
     "py": 1.207968577335319,
     "pz": 3.1313607703448754,
     "E": 3.501803000488584,
     "color index": [
      0,
      0
     ],
     "index": [
      376
     ],
     "pT": 1.4686947802984789,
     "eta": 1.5011858126538515,
     "phi": 2.1758393741928086,
     "pos": [
      [
       -128.2404191726429,
       358.2601857078454,
       282.1566647973943
      ],
      [
       -146.5438169733995,
       384.7267848118235,
       306.74842684927995
      ],
      [
       -164.84721477415607,
       411.19338391580163,
       331.3401889011656
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "nbar0 (-2112)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": -1.1908923569809244,
     "py": 2.4009576795834966,
     "pz": 6.12608067260087,
     "E": 6.752368368000999,
     "color index": [
      0,
      0
     ],
     "index": [
      363
     ],
     "pT": 2.6800788020255206,
     "eta": 1.5645953886894914,
     "phi": 2.0312446173603567,
     "pos": [
      [
       -128.2404191726429,
       358.2601857078454,
       282.1566647973943
      ],
      [
       -141.94699330675073,
       385.894005200562,
       308.40074690651295
      ],
      [
       -155.65356744085855,
       413.5278246932786,
       334.6448290156316
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi+ (211)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.10726150689383922,
     "py": 0.12208558372738068,
     "pz": 0.05072392229287115,
     "E": 0.22014227628505506,
     "color index": [
      0,
      0
     ],
     "index": [
      360
     ],
     "pT": 0.16251129380813015,
     "eta": 0.3072676158950977,
     "phi": 2.29164828504379,
     "pos": [
      [
       -7.064362681353071,
       266.8922130662891,
       104.80051678093692
      ],
      [
       -28.446573980351996,
       291.22955293234327,
       80.49527191055692
      ],
      [
       -49.828785279350924,
       315.5668927983975,
       56.19002704017693
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "rho0 (113)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.7755813575658098,
     "px": -0.19998042654208176,
     "py": 0.9486954435139542,
     "pz": 2.049480720659325,
     "E": 2.396228887669536,
     "color index": [
      0,
      0
     ],
     "index": [
      378
     ],
     "pT": 0.969543818269237,
     "eta": 1.4934261012576093,
     "phi": 1.7785499925580217,
     "pos": [
      [
       -30.66732589375551,
       313.82063542989613,
       234.92818871808248
      ],
      [
       -37.62182257016414,
       346.8123607848446,
       257.3654575822173
      ],
      [
       -44.57631924657277,
       379.80408613979307,
       279.8027264463521
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "eta (221)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (84)",
     "charge x 3": 0,
     "m": 0.54785,
     "px": 0.026355269892834085,
     "py": 1.727472910353992,
     "pz": 3.251675711285203,
     "E": 3.7226861014756727,
     "color index": [
      0,
      0
     ],
     "index": [
      369
     ],
     "pT": 1.7276739438499429,
     "eta": 1.3896362103852107,
     "phi": 1.5555409643613773,
     "pos": [
      [
       -30.66732589375551,
       313.82063542989613,
       234.92818871808248
      ],
      [
       -30.145014213906112,
       348.0558863444258,
       256.5597579012991
      ],
      [
       -29.622702534056714,
       382.2911372589555,
       278.19132708451576
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "nbar0 (-2112)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": -0.8359141399040797,
     "py": 2.7436554883082485,
     "pz": 7.047367986686036,
     "E": 7.666458453059192,
     "color index": [
      0,
      0
     ],
     "index": [
      365
     ],
     "pT": 2.8681697801586905,
     "eta": 1.6311779859567705,
     "phi": 1.8665335406799175,
     "pos": [
      [
       -30.66732589375551,
       313.82063542989613,
       234.92818871808248
      ],
      [
       -39.24682395528016,
       341.9804497215089,
       262.7430601374182
      ],
      [
       -47.826322016804816,
       370.1402640131216,
       290.5579315567539
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "pi0 (111)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.4256484566036361,
     "py": 0.08507274468262495,
     "pz": 0.2501566442996131,
     "E": 0.5188563650801017,
     "color index": [
      0,
      0
     ],
     "index": [
      361
     ],
     "pT": 0.4340667926677789,
     "eta": 0.548404265488658,
     "phi": 0.1972669142728269,
     "pos": [
      [
       155.12518118875653,
       -17.375142644077787,
       -24.80547458635797
      ],
      [
       193.50797621742697,
       -9.703718794137028,
       -35.20548910084929
      ],
      [
       231.89077124609742,
       -2.032294944196269,
       -45.60550361534061
      ]
     ],
     "color": "0DCE00"
    },
    {
     "category": "hadronization",
     "name (PDG ID)": "Delta- (1114)",
     "status": "[primary hadrons produced by hadronization process] from normal string  (83)",
     "charge x 3": -3,
     "m": 1.6429468109705745,
     "px": 1.2533102366087654,
     "py": -0.8046786757417386,
     "pz": 0.7859315359681355,
     "E": 2.352712673338887,
     "color index": [
      0,
      0
     ],
     "index": [
      358
     ],
     "pT": 1.4893939439858743,
     "eta": 0.505836374172901,
     "phi": -0.5707609747795561,
     "pos": [
      [
       155.12518118875653,
       -17.375142644077787,
       -24.80547458635797
      ],
      [
       183.57899336350567,
       -35.64370475407402,
       -47.0965089086434
      ],
      [
       212.03280553825482,
       -53.912266864070254,
       -69.38754323092883
      ]
     ],
     "color": "0DCE00"
    }
   ],
   "decay": [
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.1145871580152432,
     "py": 0.3738234155690921,
     "pz": -0.021167569825761005,
     "E": 0.4141760848022019,
     "color index": [
      0,
      0
     ],
     "index": [
      492
     ],
     "pT": 0.39099125669220847,
     "eta": -0.05411180661518988,
     "phi": 1.868230845163729,
     "pos": [
      [
       74.53804543159683,
       -9.08058973068442,
       -161.31640330140127
      ],
      [
       66.05873905279716,
       18.581875479928563,
       -189.65611716386067
      ],
      [
       57.57943267399751,
       46.24434069054155,
       -217.99583102632008
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.052427400320742515,
     "py": 0.1008507317770331,
     "pz": 0.05172775170238426,
     "E": 0.12488099415258501,
     "color index": [
      0,
      0
     ],
     "index": [
      598
     ],
     "pT": 0.11366398903942473,
     "eta": 0.44069017897114793,
     "phi": 2.050198689158247,
     "pos": [
      [
       57.57943267399751,
       46.24434069054155,
       -217.99583102632008
      ],
      [
       39.9066865561994,
       80.24010183043735,
       -231.11879826604914
      ],
      [
       22.2339404384013,
       114.23586297033316,
       -244.2417655057782
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.0621597576945007,
     "py": 0.27297268379205897,
     "pz": -0.07289532152814526,
     "E": 0.28929509064961695,
     "color index": [
      0,
      0
     ],
     "index": [
      597
     ],
     "pT": 0.27996057146190867,
     "eta": -0.2575212969808129,
     "phi": 1.794692682071415,
     "pos": [
      [
       57.57943267399751,
       46.24434069054155,
       -217.99583102632008
      ],
      [
       51.90382582930381,
       71.16859538533878,
       -249.40950662872842
      ],
      [
       46.22821898461012,
       96.092850080136,
       -280.82318223113674
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.0734460842137956,
     "py": -0.45223454124609286,
     "pz": 0.09326686143406689,
     "E": 0.4879435417383504,
     "color index": [
      0,
      0
     ],
     "index": [
      491
     ],
     "pT": 0.45815980572547393,
     "eta": 0.20218801360014302,
     "phi": -1.409794968352804,
     "pos": [
      [
       74.53804543159683,
       -9.08058973068442,
       -161.31640330140127
      ],
      [
       79.99415484342042,
       -42.67586119079397,
       -183.2672257371953
      ],
      [
       85.45026425524401,
       -76.27113265090352,
       -205.21804817298937
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.1381800979664784,
     "py": 0.12573789293697693,
     "pz": -0.11440929273863637,
     "E": 0.2573185649330635,
     "color index": [
      0,
      0
     ],
     "index": [
      490
     ],
     "pT": 0.18682547255194148,
     "eta": -0.5794166972099064,
     "phi": 0.7382888346906298,
     "pos": [
      [
       155.43684822819202,
       23.68762266827431,
       -96.13409568646313
      ],
      [
       168.90032944157048,
       35.93880633567524,
       -132.31272435539714
      ],
      [
       182.36381065494894,
       48.18999000307617,
       -168.49135302433115
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.024247821863166832,
     "py": 0.11139339840686888,
     "pz": -0.07237367569852489,
     "E": 0.13503479184215653,
     "color index": [
      0,
      0
     ],
     "index": [
      596
     ],
     "pT": 0.11400195644698072,
     "eta": -0.5984745119998518,
     "phi": 1.3564625040827885,
     "pos": [
      [
       182.36381065494894,
       48.18999000307617,
       -168.49135302433115
      ],
      [
       186.45701339812103,
       66.99397852226227,
       -204.12708940052528
      ],
      [
       190.55021614129313,
       85.79796704144837,
       -239.7628257767194
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.11393227610331157,
     "py": 0.014344494530108054,
     "pz": -0.04203561704011148,
     "E": 0.12228377309090697,
     "color index": [
      0,
      0
     ],
     "index": [
      595
     ],
     "pT": 0.11483173804051526,
     "eta": -0.35834412525799875,
     "phi": 0.1252446872612433,
     "pos": [
      [
       182.36381065494894,
       48.18999000307617,
       -168.49135302433115
      ],
      [
       205.77302888903202,
       51.13729707353634,
       -201.40900608012308
      ],
      [
       229.1822471231151,
       54.08460414399651,
       -234.326659135915
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.5449430231105743,
     "py": 0.08528282161621789,
     "pz": 0.8378227754519978,
     "E": 1.0127501399979189,
     "color index": [
      0,
      0
     ],
     "index": [
      489
     ],
     "pT": 0.5515759767246173,
     "eta": 1.2052354517727348,
     "phi": 0.15523941057042623,
     "pos": [
      [
       155.43684822819202,
       23.68762266827431,
       -96.13409568646313
      ],
      [
       192.2406063276018,
       29.44735938144904,
       -80.24199630485101
      ],
      [
       229.04436442701157,
       35.207096094623765,
       -64.3498969232389
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.20831834574946667,
     "py": 0.03639959149620265,
     "pz": -0.5949841234002383,
     "E": 0.6466895355850691,
     "color index": [
      0,
      0
     ],
     "index": [
      488
     ],
     "pT": 0.21147449831335402,
     "eta": -1.7577607462516516,
     "phi": 2.9686083847795164,
     "pos": [
      [
       69.21962280400504,
       -3.0055993397344376,
       -161.29016784788462
      ],
      [
       62.992056791030244,
       -1.917452935382057,
       -201.2937096780368
      ],
      [
       56.764490778055446,
       -0.8293065310296766,
       -241.297251508189
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.25207317224990355,
     "py": -0.1813382327248385,
     "pz": -1.031472516519575,
     "E": 1.0862042975661237,
     "color index": [
      0,
      0
     ],
     "index": [
      487
     ],
     "pT": 0.31052284749418557,
     "eta": -1.915556441082113,
     "phi": -2.5179732505681494,
     "pos": [
      [
       69.21962280400504,
       -3.0055993397344376,
       -161.29016784788462
      ],
      [
       64.80184497871471,
       -6.183692495220704,
       -201.4228597957396
      ],
      [
       60.38406715342438,
       -9.36178565070697,
       -241.5555517435946
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "K_S0 (310)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": -0.4085443587526634,
     "py": 0.5697441657878868,
     "pz": -29.36107009817481,
     "E": 29.373654350957896,
     "color index": [
      0,
      0
     ],
     "index": [
      500,
      485
     ],
     "pT": 0.7010826681055238,
     "eta": -4.428088810066995,
     "phi": 2.1928846117814764,
     "pos": [
      [
       78.51811781795249,
       0.8601936276366129,
       -161.9900202947726
      ],
      [
       78.2590274537473,
       1.2215135681895863,
       -202.48757972844385
      ],
      [
       77.9999370895421,
       1.58283350874256,
       -242.9851391621151
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.30711092314086863,
     "py": 0.10268424911374945,
     "pz": -10.114247235949538,
     "E": 10.120392191458825,
     "color index": [
      0,
      0
     ],
     "index": [
      609
     ],
     "pT": 0.3238227510977125,
     "eta": -4.134907370784332,
     "phi": 2.8189223645424915,
     "pos": [
      [
       77.9999370895421,
       1.58283350874256,
       -242.9851391621151
      ],
      [
       77.4346173967611,
       1.7718512993465327,
       -283.48075233094846
      ],
      [
       76.8692977039801,
       1.9608690899505055,
       -323.9763654997818
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.10143343561179469,
     "py": 0.4670599166741373,
     "pz": -19.24682286222527,
     "E": 19.25326215949907,
     "color index": [
      0,
      0
     ],
     "index": [
      608
     ],
     "pT": 0.47794739001658354,
     "eta": -4.388901924881854,
     "phi": 1.784649840716579,
     "pos": [
      [
       77.9999370895421,
       1.58283350874256,
       -242.9851391621151
      ],
      [
       77.90180298300115,
       2.034701350420792,
       -283.48249938658887
      ],
      [
       77.8036688764602,
       2.486569192099024,
       -323.97985961106264
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.6357270126628258,
     "py": 0.20220389471389946,
     "pz": -14.311190472803617,
     "E": 14.327410365569573,
     "color index": [
      0,
      0
     ],
     "index": [
      486
     ],
     "pT": 0.6671096234253187,
     "eta": -3.7595326427719895,
     "phi": 2.8336439801591937,
     "pos": [
      [
       78.51811781795249,
       0.8601936276366129,
       -161.9900202947726
      ],
      [
       77.69134785418143,
       1.1231620140305427,
       -202.48072662418556
      ],
      [
       76.86457789041037,
       1.3861304004244723,
       -242.97143295359854
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.0407313799372539,
     "py": 0.07413773142011816,
     "pz": -0.05877470353716291,
     "E": 0.1697925637582397,
     "color index": [
      0,
      0
     ],
     "index": [
      543
     ],
     "pT": 0.08458988433444335,
     "eta": -0.6484173940653379,
     "phi": 2.073179911193801,
     "pos": [
      [
       118.05625140121722,
       10.962841457559396,
       -319.9546959713889
      ],
      [
       111.1394699792854,
       23.552507806718143,
       -357.8216794263471
      ],
      [
       104.22268855735356,
       36.14217415587689,
       -395.6886628813053
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.07555365267326264,
     "py": 0.0004791835483153595,
     "pz": -0.01405412506127159,
     "E": 0.076851170976003,
     "color index": [
      0,
      0
     ],
     "index": [
      619
     ],
     "pT": 0.07555517221967654,
     "eta": -0.18495511446454105,
     "phi": 3.1352504436964206,
     "pos": [
      [
       104.22268855735356,
       36.14217415587689,
       -395.6886628813053
      ],
      [
       77.21031438413826,
       36.313494599651065,
       -425.8640218821814
      ],
      [
       50.19794021092295,
       36.48481504342524,
       -456.03938088305756
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.034822272736008755,
     "py": 0.07365854787180279,
     "pz": -0.04472057847589132,
     "E": 0.09294139278223669,
     "color index": [
      0,
      0
     ],
     "index": [
      618
     ],
     "pT": 0.08147497992073174,
     "eta": -0.5245052183508393,
     "phi": 1.1291832333756173,
     "pos": [
      [
       104.22268855735356,
       36.14217415587689,
       -395.6886628813053
      ],
      [
       112.9951525209426,
       54.69831383447702,
       -430.60232147269056
      ],
      [
       121.76761648453163,
       73.25445351307715,
       -465.51598006407585
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.23579551080019304,
     "py": 0.16540478369800574,
     "pz": -0.33443211431410386,
     "E": 0.46290699861668744,
     "color index": [
      0,
      0
     ],
     "index": [
      542
     ],
     "pT": 0.28802476522637427,
     "eta": -0.9908446287896353,
     "phi": 0.6117155745861854,
     "pos": [
      [
       118.05625140121722,
       10.962841457559396,
       -319.9546959713889
      ],
      [
       128.84031027233885,
       18.527594997230985,
       -358.2525885785313
      ],
      [
       139.62436914346048,
       26.092348536902577,
       -396.5504811856737
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.145766515271972,
     "py": 0.04308889578106062,
     "pz": -0.2140676055060157,
     "E": 0.297336937734356,
     "color index": [
      0,
      0
     ],
     "index": [
      541
     ],
     "pT": 0.1520017431287061,
     "eta": -1.1428103965825525,
     "phi": 0.2874172050175611,
     "pos": [
      [
       118.05625140121722,
       10.962841457559396,
       -319.9546959713889
      ],
      [
       128.6361543548591,
       14.09028355146301,
       -358.9230775061768
      ],
      [
       139.21605730850095,
       17.217725645366624,
       -397.8914590409647
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.19682578696556774,
     "py": 0.13478172433109453,
     "pz": -3.362373591508112,
     "E": 3.3708252212921743,
     "color index": [
      0,
      0
     ],
     "index": [
      547
     ],
     "pT": 0.2385508407620443,
     "eta": -3.3402231597998746,
     "phi": 2.5411568632476316,
     "pos": [
      [
       84.79701178276912,
       -5.362553479747104,
       -323.0851232053469
      ],
      [
       83.70843575876522,
       -4.617121918960812,
       -363.5636277976382
      ],
      [
       82.61985973476132,
       -3.871690358174521,
       -404.0421323899295
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.2562476431240352,
     "py": 0.013337877293795555,
     "pz": -3.8635179011731977,
     "E": 3.8720293550363327,
     "color index": [
      0,
      0
     ],
     "index": [
      546
     ],
     "pT": 0.2565945314641901,
     "eta": -3.4060843707103245,
     "phi": 3.0895888523765236,
     "pos": [
      [
       84.79701178276912,
       -5.362553479747104,
       -323.0851232053469
      ],
      [
       83.56339216722985,
       -5.298342676249811,
       -363.56628005167323
      ],
      [
       82.32977255169058,
       -5.234131872752517,
       -404.04743689799955
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.18956129058595442,
     "py": -0.21705469674859257,
     "pz": -3.2136786811628433,
     "E": 3.2293956850206187,
     "color index": [
      0,
      0
     ],
     "index": [
      428
     ],
     "pT": 0.28817741804179614,
     "eta": -3.106746659725652,
     "phi": -2.2886820869365914,
     "pos": [
      [
       -80.40012625846433,
       -0.5990733049565922,
       -161.99802075972286
      ],
      [
       -81.49566201188168,
       -1.8535023078411266,
       -202.46376194025368
      ],
      [
       -82.59119776529903,
       -3.107931310725661,
       -242.9295031207845
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.010137043257366835,
     "py": -0.04720183883694158,
     "pz": -1.1446394668757074,
     "E": 1.145657139970373,
     "color index": [
      0,
      0
     ],
     "index": [
      560
     ],
     "pT": 0.048278082352039765,
     "eta": -3.859458934663935,
     "phi": -1.7823426003669043,
     "pos": [
      [
       -82.59119776529903,
       -3.107931310725661,
       -242.9295031207845
      ],
      [
       -82.75604901186593,
       -3.875539949158254,
       -283.42189254206596
      ],
      [
       -82.92090025843282,
       -4.643148587590847,
       -323.91428196334743
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.17942424732858758,
     "py": -0.16985285791165097,
     "pz": -2.069039214287136,
     "E": 2.083738545050246,
     "color index": [
      0,
      0
     ],
     "index": [
      559
     ],
     "pT": 0.24706892534308247,
     "eta": -2.8218653812435055,
     "phi": -2.3835910600822867,
     "pos": [
      [
       -82.59119776529903,
       -3.107931310725661,
       -242.9295031207845
      ],
      [
       -84.19936403959078,
       -4.630309928735686,
       -283.3689166251574
      ],
      [
       -85.80753031388252,
       -6.152688546745711,
       -323.8083301295303
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.004708400147697606,
     "py": -0.06002923071866384,
     "pz": -20.350760888597904,
     "E": 20.351328561235473,
     "color index": [
      0,
      0
     ],
     "index": [
      427
     ],
     "pT": 0.060213599565425525,
     "eta": -6.516124716227484,
     "phi": -1.6490711957085622,
     "pos": [
      [
       -80.40012625846433,
       -0.5990733049565922,
       -161.99802075972286
      ],
      [
       -80.40443520407112,
       -0.6540097338646682,
       -202.49798327108533
      ],
      [
       -80.40874414967791,
       -0.7089461627727442,
       -242.9979457824478
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.16386641098880178,
     "py": 0.480931623746698,
     "pz": -107.9724345527873,
     "E": 107.97371434883449,
     "color index": [
      0,
      0
     ],
     "index": [
      436
     ],
     "pT": 0.5080821069177563,
     "eta": -6.052140891934142,
     "phi": 1.8991863966782456,
     "pos": [
      [
       -80.02968604447145,
       0.025637932504469163,
       -161.99999065272073
      ],
      [
       -80.05795159695172,
       0.10859451871645023,
       -202.49989582870043
      ],
      [
       -80.086217149432,
       0.1915511049284313,
       -242.99980100468014
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.12978421952888733,
     "py": 0.44166716903097863,
     "pz": -87.23399714922977,
     "E": 87.23521176946649,
     "color index": [
      0,
      0
     ],
     "index": [
      568
     ],
     "pT": 0.46034099517483934,
     "eta": -5.937536043149913,
     "phi": 1.8566020840062025,
     "pos": [
      [
       -80.086217149432,
       0.1915511049284313,
       -242.99980100468014
      ],
      [
       -80.11392583543406,
       0.2858462122112756,
       -283.4996817534115
      ],
      [
       -80.14163452143612,
       0.3801413194941199,
       -323.99956250214285
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.03408219145991448,
     "py": 0.03926445471571947,
     "pz": -20.73843740355755,
     "E": 20.738502579368014,
     "color index": [
      0,
      0
     ],
     "index": [
      567
     ],
     "pT": 0.051993203198428276,
     "eta": -6.681779886392917,
     "phi": 2.285657309553008,
     "pos": [
      [
       -80.086217149432,
       0.1915511049284313,
       -242.99980100468014
      ],
      [
       -80.11682509158904,
       0.22681304400237895,
       -283.49977408799873
      ],
      [
       -80.14743303374607,
       0.2620749830763266,
       -323.9997471713173
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.10264080223235349,
     "py": -0.37017680222305543,
     "pz": -183.18112343962412,
     "E": 183.18157939702039,
     "color index": [
      0,
      0
     ],
     "index": [
      435
     ],
     "pT": 0.3841432014066996,
     "eta": -6.860363564518248,
     "phi": -1.8412764282043872,
     "pos": [
      [
       -80.02968604447145,
       0.025637932504469163,
       -161.99999065272073
      ],
      [
       -80.04012175847438,
       -0.011998749541098828,
       -202.49997182032175
      ],
      [
       -80.05055747247732,
       -0.04963543158666682,
       -242.99995298792277
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.06286090132359222,
     "py": -0.6548174945869791,
     "pz": -73.49848648878977,
     "E": 73.50155422293695,
     "color index": [
      0,
      0
     ],
     "index": [
      434
     ],
     "pT": 0.6578278225587474,
     "eta": -5.409244070338263,
     "phi": -1.666500646818381,
     "pos": [
      [
       -79.978021285784,
       -0.07931649081042584,
       -161.9999462866781
      ],
      [
       -79.99394978504517,
       -0.24524252367217925,
       -202.49960325849122
      ],
      [
       -80.00987828430635,
       -0.41116855653393264,
       -242.99926023030434
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.06345713394527923,
     "py": -0.1847863243861805,
     "pz": -17.337565584963894,
     "E": 17.33866641949296,
     "color index": [
      0,
      0
     ],
     "index": [
      566
     ],
     "pT": 0.19537859025160315,
     "eta": -5.178870609819693,
     "phi": -1.9015866670620112,
     "pos": [
      [
       -80.00987828430635,
       -0.41116855653393264,
       -242.99926023030434
      ],
      [
       -80.07804291880012,
       -0.6096630594860134,
       -283.49871644288703
      ],
      [
       -80.14620755329389,
       -0.8081575624380941,
       -323.9981726554697
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.0005962326216870026,
     "py": -0.4700311702007986,
     "pz": -56.160920903825875,
     "E": 56.16288780344398,
     "color index": [
      0,
      0
     ],
     "index": [
      565
     ],
     "pT": 0.47003154835997046,
     "eta": -5.476341311494408,
     "phi": -1.5695278315552366,
     "pos": [
      [
       -80.00987828430635,
       -0.41116855653393264,
       -242.99926023030434
      ],
      [
       -80.00968056195016,
       -0.5670400521108824,
       -283.49896027904265
      ],
      [
       -80.00948283959397,
       -0.7229115476878321,
       -323.99866032778095
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.18734512873081322,
     "py": 0.011568440481617648,
     "pz": -190.42393365898246,
     "E": 190.42407731684435,
     "color index": [
      0,
      0
     ],
     "index": [
      433
     ],
     "pT": 0.18770196076317822,
     "eta": -7.615300129168856,
     "phi": 0.061671048968023744,
     "pos": [
      [
       -79.978021285784,
       -0.07931649081042584,
       -161.9999462866781
      ],
      [
       -79.95969796536389,
       -0.07818503763018175,
       -202.4999421258846
      ],
      [
       -79.94137464494378,
       -0.07705358444993766,
       -242.99993796509108
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.024928015433014258,
     "py": -0.14620478881649973,
     "pz": -17.598046632415876,
     "E": 17.59918924619286,
     "color index": [
      0,
      0
     ],
     "index": [
      432
     ],
     "pT": 0.14831468648217505,
     "eta": -5.469371849073155,
     "phi": -1.7396730572405505,
     "pos": [
      [
       -80.040582281437,
       0.03250906652779932,
       -161.99998383981912
      ],
      [
       -80.06696334734045,
       -0.12221797861272386,
       -202.49967968535435
      ],
      [
       -80.0933444132439,
       -0.27694502375324703,
       -242.99937553088958
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.04176664863694102,
     "py": -0.10065870364165636,
     "pz": -12.790702829388328,
     "E": 12.791167088943837,
     "color index": [
      0,
      0
     ],
     "index": [
      564
     ],
     "pT": 0.10897994107715644,
     "eta": -5.458475334776766,
     "phi": -1.177483062212631,
     "pos": [
      [
       -80.0933444132439,
       -0.27694502375324703,
       -242.99937553088958
      ],
      [
       -80.03252963205372,
       -0.42351021958847446,
       -283.49906466803924
      ],
      [
       -79.97171485086355,
       -0.5700754154237019,
       -323.9987538051889
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.06669466406995528,
     "py": -0.04554608517484339,
     "pz": -4.807343803027547,
     "E": 4.808022157249023,
     "color index": [
      0,
      0
     ],
     "index": [
      563
     ],
     "pT": 0.08076276425530687,
     "eta": -4.779601697806066,
     "phi": -2.54243256882553,
     "pos": [
      [
       -80.0933444132439,
       -0.27694502375324703,
       -242.99937553088958
      ],
      [
       -80.35170857090506,
       -0.453383065612472,
       -283.49816708791536
      ],
      [
       -80.61007272856622,
       -0.629821107471697,
       -323.9969586449411
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.22580277001495647,
     "py": 0.26345968483701043,
     "pz": -189.9818883757043,
     "E": 189.9822565096013,
     "color index": [
      0,
      0
     ],
     "index": [
      431
     ],
     "pT": 0.34698400032399795,
     "eta": -6.9985533664447885,
     "phi": 2.279379236176397,
     "pos": [
      [
       -80.040582281437,
       0.03250906652779932,
       -161.99998383981912
      ],
      [
       -80.06271832787466,
       0.05833672053585166,
       -202.49996955497386
      ],
      [
       -80.08485437431233,
       0.084164374543904,
       -242.99995527012857
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.031812624357531294,
     "py": -0.42589153519341133,
     "pz": 0.7103360744961958,
     "E": 0.8397574542381739,
     "color index": [
      0,
      0
     ],
     "index": [
      468
     ],
     "pT": 0.4270780289571381,
     "eta": 1.2820347182130898,
     "phi": -1.4962382478753393,
     "pos": [
      [
       325.6445430596893,
       -170.3431957946248,
       25.86817589085817
      ],
      [
       328.3373886455717,
       -206.3936683278273,
       44.12637987655749
      ],
      [
       331.03023423145413,
       -242.44414086102978,
       62.38458386225682
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.040858112004214034,
     "py": -0.30600419856575073,
     "pz": 0.3886833200960228,
     "E": 0.4963694976298237,
     "color index": [
      0,
      0
     ],
     "index": [
      584
     ],
     "pT": 0.3087198646935702,
     "eta": 1.0532130453260085,
     "phi": -1.4380600077425851,
     "pos": [
      [
       331.03023423145413,
       -242.44414086102978,
       62.38458386225682
      ],
      [
       336.19187736819083,
       -281.10193472034035,
       73.30165370997824
      ],
      [
       341.35352050492753,
       -319.7597285796509,
       84.21872355769966
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.00904548764668275,
     "py": -0.11988733662766055,
     "pz": 0.321652754400173,
     "E": 0.3433879566083502,
     "color index": [
      0,
      0
     ],
     "index": [
      583
     ],
     "pT": 0.12022809293355811,
     "eta": 1.7104575453012143,
     "phi": -1.6461035436533247,
     "pos": [
      [
       331.03023423145413,
       -242.44414086102978,
       62.38458386225682
      ],
      [
       328.95518228515255,
       -269.9465222608175,
       92.04201424253016
      ],
      [
       326.88013033885096,
       -297.44890366060525,
       121.6994446228035
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "nbar0 (-2112)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": 1.2733992569487582,
     "py": -0.79156971339644,
     "pz": 1.0090607130186815,
     "E": 2.0369397600866694,
     "color index": [
      0,
      0
     ],
     "index": [
      467
     ],
     "pT": 1.4993759631140455,
     "eta": 0.6303963810135617,
     "phi": -0.5561646454422466,
     "pos": [
      [
       325.6445430596893,
       -170.3431957946248,
       25.86817589085817
      ],
      [
       358.7816391384278,
       -190.9418583921583,
       15.011014076579812
      ],
      [
       391.91873521716633,
       -211.54052098969183,
       4.153852262301456
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.18576523074431842,
     "py": 0.6032604972221319,
     "pz": -0.24534892530664104,
     "E": 0.6905415584968855,
     "color index": [
      0,
      0
     ],
     "index": [
      576
     ],
     "pT": 0.6312146611590891,
     "eta": -0.37951698468210826,
     "phi": 1.8695172632074306,
     "pos": [
      [
       106.25285233044565,
       73.0077371804717,
       -222.86641922989938
      ],
      [
       99.48575433612348,
       94.98344751360969,
       -256.20595342114524
      ],
      [
       92.7186563418013,
       116.95915784674769,
       -289.5454876123911
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.05190010856044677,
     "py": 0.053227080743282695,
     "pz": -0.0020147066287699786,
     "E": 0.07436936490140351,
     "color index": [
      0,
      0
     ],
     "index": [
      629
     ],
     "pT": 0.07434207014226935,
     "eta": -0.027097175179439933,
     "phi": 2.343572620212551,
     "pos": [
      [
       92.7186563418013,
       116.95915784674769,
       -289.5454876123911
      ],
      [
       71.63322392758766,
       138.58369861839648,
       -316.52758864846555
      ],
      [
       50.54779151337402,
       160.20823939004526,
       -343.50968968454
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.13386512218387164,
     "py": 0.5500334164788492,
     "pz": -0.24333421867787103,
     "E": 0.6161721935954819,
     "color index": [
      0,
      0
     ],
     "index": [
      628
     ],
     "pT": 0.5660888889394474,
     "eta": -0.41760717179566553,
     "phi": 1.8095313112835567,
     "pos": [
      [
       92.7186563418013,
       116.95915784674769,
       -289.5454876123911
      ],
      [
       87.40473457165203,
       138.79333316032827,
       -323.23941916981795
      ],
      [
       82.09081280150275,
       160.62750847390885,
       -356.9333507272448
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.3496552044574373,
     "py": 0.155180161203173,
     "pz": -0.09779030028999502,
     "E": 0.4172795078433909,
     "color index": [
      0,
      0
     ],
     "index": [
      575
     ],
     "pT": 0.3825436503658308,
     "eta": -0.25292641296116153,
     "phi": 2.7238989954021022,
     "pos": [
      [
       106.25285233044565,
       73.0077371804717,
       -222.86641922989938
      ],
      [
       83.37329857840061,
       83.16189131356482,
       -254.70459087885985
      ],
      [
       60.49374482635556,
       93.31604544665795,
       -286.5427625278203
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.04520789003332917,
     "py": -0.022619868881594833,
     "pz": -0.028297939724677316,
     "E": 0.05793259170922358,
     "color index": [
      0,
      0
     ],
     "index": [
      627
     ],
     "pT": 0.05055108099226094,
     "eta": -0.5340399780745202,
     "phi": -2.677663295164676,
     "pos": [
      [
       60.49374482635556,
       93.31604544665795,
       -286.5427625278203
      ],
      [
       42.28844782732068,
       84.206984378666,
       -321.5547914269933
      ],
      [
       24.083150828285806,
       75.09792331067403,
       -356.5668203261663
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.3044473144241081,
     "py": 0.1778000300847678,
     "pz": -0.06949236056531771,
     "E": 0.3593469161341673,
     "color index": [
      0,
      0
     ],
     "index": [
      626
     ],
     "pT": 0.352563494931333,
     "eta": -0.19585146884628454,
     "phi": 2.6130140859353137,
     "pos": [
      [
       60.49374482635556,
       93.31604544665795,
       -286.5427625278203
      ],
      [
       37.356638327569776,
       106.8283283168163,
       -316.91285496265937
      ],
      [
       14.219531828783992,
       120.34061118697464,
       -347.28294739749845
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.1264961556754654,
     "py": -0.07674875145381495,
     "pz": -0.3832944074893447,
     "E": 0.4339193887843674,
     "color index": [
      0,
      0
     ],
     "index": [
      574
     ],
     "pT": 0.1479582652317573,
     "eta": -1.6803481451762716,
     "phi": -2.59624082180098,
     "pos": [
      [
       130.9722139208368,
       38.19175142986518,
       -236.30894460011615
      ],
      [
       125.21136516574478,
       34.69648355467447,
       -276.2444641798288
      ],
      [
       119.45051641065277,
       31.20121567948377,
       -316.17998375954147
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.11220357550938555,
     "py": 0.09965095200334474,
     "pz": -0.017661884718515958,
     "E": 0.20569803514879165,
     "color index": [
      0,
      0
     ],
     "index": [
      573
     ],
     "pT": 0.15006650056645987,
     "eta": -0.11742368808528587,
     "phi": 0.7262162095028538,
     "pos": [
      [
       130.9722139208368,
       38.19175142986518,
       -236.30894460011615
      ],
      [
       149.16843752305857,
       54.35229708623294,
       -268.68152884522084
      ],
      [
       167.36466112528035,
       70.5128427426007,
       -301.05411309032553
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.01917174341426227,
     "py": 0.04948417903422462,
     "pz": -0.12300392433347854,
     "E": 0.1339634469609889,
     "color index": [
      0,
      0
     ],
     "index": [
      506
     ],
     "pT": 0.05306825529667905,
     "eta": -1.5773701961021236,
     "phi": 1.2011713556928472,
     "pos": [
      [
       125.31377625528698,
       55.05439733932825,
       -233.8853128276214
      ],
      [
       128.0679900289598,
       62.16329737674289,
       -273.66128354798167
      ],
      [
       130.8222038026326,
       69.27219741415753,
       -313.4372542683419
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.19968673451178148,
     "py": 0.4487596725995298,
     "pz": -0.7855051933843401,
     "E": 0.9264331840588325,
     "color index": [
      0,
      0
     ],
     "index": [
      505
     ],
     "pT": 0.4911822835685504,
     "eta": -1.248566253040865,
     "phi": 1.9894634228608128,
     "pos": [
      [
       125.31377625528698,
       55.05439733932825,
       -233.8853128276214
      ],
      [
       121.04327240283911,
       64.65157922196587,
       -272.9993371252796
      ],
      [
       116.77276855039123,
       74.2487611046035,
       -312.1133614229379
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.06984498773154389,
     "py": -0.028821903009746935,
     "pz": 228.94420816016031,
     "E": 228.94426041879197,
     "color index": [
      0,
      0
     ],
     "index": [
      556
     ],
     "pT": 0.07555808629341254,
     "eta": 8.709479113180944,
     "phi": -0.39136827258896756,
     "pos": [
      [
       159.85774811702242,
       -0.09502705303424522,
       161.9999057105163
      ],
      [
       159.88461592443102,
       -0.10611419563911023,
       202.49989528083833
      ],
      [
       159.9114837318396,
       -0.11720133824397524,
       242.99988485116037
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.035853786965485024,
     "py": -0.06927096537868939,
     "pz": 69.96410836732616,
     "E": 69.9641518464681,
     "color index": [
      0,
      0
     ],
     "index": [
      625
     ],
     "pT": 0.0779997479756311,
     "eta": 7.492179547565667,
     "phi": -1.093177904443086,
     "pos": [
      [
       159.9114837318396,
       -0.11720133824397524,
       242.99988485116037
      ],
      [
       159.95661583022576,
       -0.20439837625237234,
       283.4997658358035
      ],
      [
       160.0017479286119,
       -0.2915954142607694,
       323.9996468204466
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.03399120076605887,
     "py": 0.040449062368942454,
     "pz": 158.98009979283412,
     "E": 158.98010857232387,
     "color index": [
      0,
      0
     ],
     "index": [
      624
     ],
     "pT": 0.0528349162585228,
     "eta": 8.702509257335125,
     "phi": 0.8719337768966322,
     "pos": [
      [
       159.9114837318396,
       -0.11720133824397524,
       242.99988485116037
      ],
      [
       159.93031372846082,
       -0.09479390071389082,
       283.49987427508455
      ],
      [
       159.94914372508202,
       -0.0723864631838064,
       323.99986369900876
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.2988870713392929,
     "py": -0.34404382685275076,
     "pz": 643.4741512935299,
     "E": 643.4743278191833,
     "color index": [
      0,
      0
     ],
     "index": [
      555
     ],
     "pT": 0.4557407554841514,
     "eta": 7.945860312851919,
     "phi": -2.2860738584005698,
     "pos": [
      [
       159.85774811702242,
       -0.09502705303424522,
       161.9999057105163
      ],
      [
       159.81684067718956,
       -0.14211491161502277,
       202.49985767733892
      ],
      [
       159.7759332373567,
       -0.1892027701958003,
       242.99980964416156
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.29500835594706315,
     "py": 0.13223561144001128,
     "pz": 525.0307625303034,
     "E": 525.0308806147726,
     "color index": [
      0,
      0
     ],
     "index": [
      554
     ],
     "pT": 0.3232896333189525,
     "eta": 8.085810791704601,
     "phi": 2.7202002996661694,
     "pos": [
      [
       159.85774811702242,
       -0.09502705303424522,
       161.9999057105163
      ],
      [
       159.80826284873064,
       -0.07284559756722182,
       202.49986940421923
      ],
      [
       159.75877758043885,
       -0.05066414210019843,
       242.99983309792216
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.06790957692564728,
     "py": 0.14578375691506548,
     "pz": 12.83807482466157,
     "E": 12.839791642329242,
     "color index": [
      0,
      0
     ],
     "index": [
      496
     ],
     "pT": 0.16082479416586024,
     "eta": 5.073041503569079,
     "phi": 2.006731315752694,
     "pos": [
      [
       159.90103351476176,
       0.251755310094554,
       161.9993169573471
      ],
      [
       159.43522778983183,
       1.2517160173624067,
       202.48429075764173
      ],
      [
       158.9694220649019,
       2.2516767246302596,
       242.96926455793636
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "e+ (-11)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.000511,
     "px": -0.028618423236054097,
     "py": 0.017597161731523585,
     "pz": 0.8075269501192466,
     "E": 0.8082256557047776,
     "color index": [
      0,
      0
     ],
     "index": [
      603
     ],
     "pT": 0.033595747491659105,
     "eta": 3.8731565407169035,
     "phi": 2.5902970262386886,
     "pos": [
      [
       158.9694220649019,
       2.2516767246302596,
       242.96926455793636
      ],
      [
       155.85598100194204,
       4.166098266116467,
       283.30400733521174
      ],
      [
       152.7425399389822,
       6.080519807602675,
       323.6387501124871
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "e- (11)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.000511,
     "px": -0.026040535459423475,
     "py": 0.03500949128359505,
     "pz": 1.6041707746363882,
     "E": 1.6047641288630123,
     "color index": [
      0,
      0
     ],
     "index": [
      602
     ],
     "pT": 0.04363225832969924,
     "eta": 4.297897583213916,
     "phi": 2.2103263631606476,
     "pos": [
      [
       158.9694220649019,
       2.2516767246302596,
       242.96926455793636
      ],
      [
       157.5412974549723,
       4.171680104020243,
       283.3985119800891
      ],
      [
       156.1131728450427,
       6.091683483410227,
       323.82775940224184
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.013250618230169715,
     "py": 0.09317710389994688,
     "pz": 10.426377099905936,
     "E": 10.426801857761452,
     "color index": [
      0,
      0
     ],
     "index": [
      601
     ],
     "pT": 0.09411456621938605,
     "eta": 5.400748853881073,
     "phi": 1.7120580961019514,
     "pos": [
      [
       158.9694220649019,
       2.2516767246302596,
       242.96926455793636
      ],
      [
       158.85750956233616,
       3.0386349403252435,
       283.46146346536193
      ],
      [
       158.74559705977043,
       3.8255931560202274,
       323.95366237278756
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.04590500032300875,
     "py": 0.16006094832467732,
     "pz": 157.3991611397009,
     "E": 157.3993110977385,
     "color index": [
      0,
      0
     ],
     "index": [
      495
     ],
     "pT": 0.1665135917372827,
     "eta": 7.544610807745493,
     "phi": 1.2914959512895479,
     "pos": [
      [
       159.90103351476176,
       0.251755310094554,
       161.9993169573471
      ],
      [
       159.92671876332892,
       0.34131429527453416,
       202.49920978999765
      ],
      [
       159.95240401189608,
       0.43087328045451434,
       242.9991026226482
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.1652520255837377,
     "py": -0.24258020602748842,
     "pz": 24.21801484232718,
     "E": 24.220169609065408,
     "color index": [
      0,
      0
     ],
     "index": [
      494
     ],
     "pT": 0.2935189743711078,
     "eta": 5.106093665669814,
     "phi": -0.972781567312382,
     "pos": [
      [
       159.6491996882724,
       -0.9921220087341451,
       161.99416328288348
      ],
      [
       160.25003581360858,
       -1.8741139271869334,
       202.48010017714682
      ],
      [
       160.85087193894475,
       -2.7561058456397216,
       242.96603707141017
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.12227162806302146,
     "py": -0.1637779666665508,
     "pz": 11.338351775005115,
     "E": 11.340193761446775,
     "color index": [
      0,
      0
     ],
     "index": [
      600
     ],
     "pT": 0.20438584440858834,
     "eta": 4.709165024429292,
     "phi": -0.9294943816135397,
     "pos": [
      [
       160.85087193894475,
       -2.7561058456397216,
       242.96603707141017
      ],
      [
       161.80016497056653,
       -4.027645980932644,
       283.43493906324153
      ],
      [
       162.7494580021883,
       -5.299186116225567,
       323.9038410550729
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.04298039752071624,
     "py": -0.0788022393609376,
     "pz": 12.879663067322063,
     "E": 12.879975847618633,
     "color index": [
      0,
      0
     ],
     "index": [
      599
     ],
     "pT": 0.08976139203096893,
     "eta": 5.659409212822018,
     "phi": -1.0714754460113494,
     "pos": [
      [
       160.85087193894475,
       -2.7561058456397216,
       242.96603707141017
      ],
      [
       161.14474669840158,
       -3.2949093577685193,
       283.461386537751
      ],
      [
       161.4386214578584,
       -3.833712869897317,
       323.95673600409185
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pbar- (-2212)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.93827,
     "px": -0.3576870575167219,
     "py": -0.4073396269309486,
     "pz": 99.22303866823997,
     "E": 99.2289555460236,
     "color index": [
      0,
      0
     ],
     "index": [
      493
     ],
     "pT": 0.5420937214017657,
     "eta": 5.902841249361213,
     "phi": -2.291382337666107,
     "pos": [
      [
       159.6491996882724,
       -0.9921220087341451,
       161.99416328288348
      ],
      [
       159.3317061403683,
       -1.3536886369876402,
       202.4913047550957
      ],
      [
       159.01421259246422,
       -1.7152552652411353,
       242.98844622730797
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.10749540409295334,
     "py": -0.25670951058567515,
     "pz": 1.2260292419489975,
     "E": 1.2572202419784202,
     "color index": [
      0,
      0
     ],
     "index": [
      504
     ],
     "pT": 0.27830744640818394,
     "eta": 2.1885968323333755,
     "phi": -1.9673556347679957,
     "pos": [
      [
       -17.964149285811573,
       -41.324178971534224,
       -12.957074723056436
      ],
      [
       -25.16142381195579,
       -58.511972596269715,
       23.00163756908242
      ],
      [
       -32.358698338100005,
       -75.6997662210052,
       58.960349861221275
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.058515860585738655,
     "py": -0.1354711540733737,
     "pz": 0.32633302994240243,
     "E": 0.35814771527604394,
     "color index": [
      0,
      0
     ],
     "index": [
      503
     ],
     "pT": 0.14756876202659341,
     "eta": 1.5343662642487017,
     "phi": -1.9785333020279712,
     "pos": [
      [
       -17.964149285811573,
       -41.324178971534224,
       -12.957074723056436
      ],
      [
       -30.308935582916064,
       -69.90382267356155,
       12.94775527337455
      ],
      [
       -42.653721880020555,
       -98.48346637558888,
       38.85258526980554
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.368318186759258,
     "py": -0.2939958995957218,
     "pz": 10.511999940347478,
     "E": 10.523483948124884,
     "color index": [
      0,
      0
     ],
     "index": [
      442
     ],
     "pT": 0.471266247122288,
     "eta": 3.798498783075567,
     "phi": -0.6736495863296649,
     "pos": [
      [
       1.2971511597952046,
       -1.9364206602601812,
       -0.04895112870899254
      ],
      [
       4.374576073531174,
       -4.392857345922572,
       40.25917925102518
      ],
      [
       7.452000987267144,
       -6.849294031584963,
       80.56730963075935
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.0719915753331759,
     "py": 0.14698684622248115,
     "pz": 13.902014678060029,
     "E": 13.903678643214459,
     "color index": [
      0,
      0
     ],
     "index": [
      441
     ],
     "pT": 0.16367015574436183,
     "eta": 5.135117722767625,
     "phi": 2.0262365227549686,
     "pos": [
      [
       1.2971511597952046,
       -1.9364206602601812,
       -0.04895112870899254
      ],
      [
       0.8411299050454839,
       -1.0053516325875635,
       40.437777006334535
      ],
      [
       0.3851086502957632,
       -0.07428260491494587,
       80.92450514137806
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "K_S0 (310)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": -0.2815590154341611,
     "py": 0.506228467383282,
     "pz": 40.98509555951997,
     "E": 40.99220921681881,
     "color index": [
      0,
      0
     ],
     "index": [
      499,
      475
     ],
     "pT": 0.5792605116538506,
     "eta": 4.952408561874558,
     "phi": 2.0783792164657604,
     "pos": [
      [
       -3.8478534288701853,
       6.314727609039676,
       80.87804560093952
      ],
      [
       -4.452783902371652,
       7.40236114122078,
       121.35891901570052
      ],
      [
       -5.057714375873119,
       8.489994673401883,
       161.83979243046153
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.0893538543749242,
     "py": 0.05265989353325909,
     "pz": 20.422521833684034,
     "E": 20.423262104959623,
     "color index": [
      0,
      0
     ],
     "index": [
      607
     ],
     "pT": 0.10371680518888607,
     "eta": 5.975883052801923,
     "phi": 2.6090474902878302,
     "pos": [
      [
       -5.057714375873119,
       8.489994673401883,
       161.83979243046153
      ],
      [
       -5.443044849164514,
       8.71708573556808,
       202.33732260300212
      ],
      [
       -5.828375322455909,
       8.944176797734277,
       242.83485277554274
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.1922051610592369,
     "py": 0.4535685738500228,
     "pz": 20.562573725835932,
     "E": 20.568947111859185,
     "color index": [
      0,
      0
     ],
     "index": [
      606
     ],
     "pT": 0.4926127029646625,
     "eta": 4.424795251323938,
     "phi": 1.9716179755035819,
     "pos": [
      [
       -5.057714375873119,
       8.489994673401883,
       161.83979243046153
      ],
      [
       -5.880290255564919,
       10.431121366249904,
       202.28488355515134
      ],
      [
       -6.702866135256719,
       12.372248059097926,
       242.72997467984115
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.26033688986844183,
     "py": 0.3923251256971868,
     "pz": 9.75458033926545,
     "E": 9.76693461023282,
     "color index": [
      0,
      0
     ],
     "index": [
      476
     ],
     "pT": 0.4708442422709304,
     "eta": 3.7246940359490304,
     "phi": 2.1566550384798626,
     "pos": [
      [
       -3.8478534288701853,
       6.314727609039676,
       80.87804560093952
      ],
      [
       -6.190948094948601,
       9.845748164190951,
       121.15572926354471
      ],
      [
       -8.534042761027015,
       13.376768719342227,
       161.4334129261499
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.06322968365856767,
     "py": -0.04538863178630657,
     "pz": 4.357889075973615,
     "E": 4.360818169126197,
     "color index": [
      0,
      0
     ],
     "index": [
      474
     ],
     "pT": 0.07783393084635683,
     "eta": 4.71839251706201,
     "phi": -0.6225973302142893,
     "pos": [
      [
       -3.0224129730232896,
       5.062977843661044,
       80.93155853171528
      ],
      [
       -1.7439509420762207,
       4.1452499820324435,
       121.40097056608288
      ],
      [
       -0.4654889111291518,
       3.227522120403843,
       161.87038260045045
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pbar- (-2212)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.93827,
     "px": -0.3707194488746422,
     "py": 0.5893441133466352,
     "pz": 46.98645857318236,
     "E": 47.000982960316826,
     "color index": [
      0,
      0
     ],
     "index": [
      473
     ],
     "pT": 0.6962466471806166,
     "eta": 4.9051128175519905,
     "phi": 2.1322936257322955,
     "pos": [
      [
       -3.0224129730232896,
       5.062977843661044,
       80.93155853171528
      ],
      [
       -3.717315641113146,
       6.167685994341618,
       121.41052504747137
      ],
      [
       -4.412218309203002,
       7.272394145022192,
       161.88949156322744
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.40505607502912777,
     "py": 0.27412909968195087,
     "pz": 0.5764488234795716,
     "E": 0.7679388215876455,
     "color index": [
      0,
      0
     ],
     "index": [
      444
     ],
     "pT": 0.4890983410424118,
     "eta": 1.0021974826911384,
     "phi": 2.546629197829212,
     "pos": [
      [
       -28.034941515032973,
       52.79307004659138,
       59.63999502244431
      ],
      [
       -60.88387533549552,
       75.02418620271332,
       67.82382183585415
      ],
      [
       -93.73280915595807,
       97.25530235883527,
       76.00764864926398
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.39013265268597197,
     "py": 0.24855434484870992,
     "pz": 0.47820222991549394,
     "E": 0.6653270787598499,
     "color index": [
      0,
      0
     ],
     "index": [
      572
     ],
     "pT": 0.46258269426661935,
     "eta": 0.9050493044237871,
     "phi": 2.574337976640035,
     "pos": [
      [
       -93.73280915595807,
       97.25530235883527,
       76.00764864926398
      ],
      [
       -127.61079300586954,
       118.83903810265627,
       81.17239081185448
      ],
      [
       -161.48877685578103,
       140.4227738464773,
       86.33713297444498
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.014923422343155766,
     "py": 0.025574754833240964,
     "pz": 0.09824659356407768,
     "E": 0.10261174282779556,
     "color index": [
      0,
      0
     ],
     "index": [
      571
     ],
     "pT": 0.029610414033116504,
     "eta": 1.9144737406076104,
     "phi": 2.099011246201197,
     "pos": [
      [
       -93.73280915595807,
       97.25530235883527,
       76.00764864926398
      ],
      [
       -105.60009758821954,
       117.59266098955428,
       108.95926938620244
      ],
      [
       -117.46738602048102,
       137.93001962027327,
       141.9108901231409
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.10402427934824363,
     "py": 0.3288116564167816,
     "pz": 1.4657761911040006,
     "E": 1.5122558591048079,
     "color index": [
      0,
      0
     ],
     "index": [
      443
     ],
     "pT": 0.3448741162938574,
     "eta": 2.153668811986009,
     "phi": 1.264394813507693,
     "pos": [
      [
       -28.034941515032973,
       52.79307004659138,
       59.63999502244431
      ],
      [
       -22.199071264800253,
       71.23974591529412,
       95.2196629216458
      ],
      [
       -16.363201014567533,
       89.68642178399686,
       130.7993308208473
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.04042912974585758,
     "py": 0.5636950486110726,
     "pz": 27.4302161372614,
     "E": 27.436037322456684,
     "color index": [
      0,
      0
     ],
     "index": [
      502
     ],
     "pT": 0.5651430105386129,
     "eta": 4.575574932302311,
     "phi": 1.642395360058471,
     "pos": [
      [
       -4.170677462889167,
       7.207049296394961,
       80.8596931718026
      ],
      [
       -4.300403699484484,
       9.01579555691077,
       121.31907537258033
      ],
      [
       -4.4301299360798,
       10.824541817426582,
       161.77845757335805
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.09183864476830302,
     "py": 0.20059347833747843,
     "pz": 12.31188865975408,
     "E": 12.313865130429418,
     "color index": [
      0,
      0
     ],
     "index": [
      501
     ],
     "pT": 0.22061749754814775,
     "eta": 4.715117654679002,
     "phi": 2.0001464159883997,
     "pos": [
      [
       -4.170677462889167,
       7.207049296394961,
       80.8596931718026
      ],
      [
       -4.827318019171413,
       8.641280099064351,
       121.32896305877387
      ],
      [
       -5.4839585754536575,
       10.075510901733743,
       161.79823294574513
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "K_L0 (130)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": -0.9123512434434146,
     "py": 1.2858490207392597,
     "pz": 100.46941068340165,
     "E": 100.48301294884462,
     "color index": [
      0,
      0
     ],
     "index": [
      497,
      439
     ],
     "pT": 1.576639621330397,
     "eta": 4.847766290002175,
     "phi": 2.1878911120422404,
     "pos": [
      [
       -4.891440077380989,
       5.739966960128679,
       80.89933255602787
      ],
      [
       -5.690927375156685,
       6.866747864222567,
       121.37576007693026
      ],
      [
       -6.49041467293238,
       7.993528768316457,
       161.85218759783265
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.5687614405442604,
     "py": 0.8887549440220224,
     "pz": 99.13922904852494,
     "E": 99.1449423372043,
     "color index": [
      0,
      0
     ],
     "index": [
      440
     ],
     "pT": 1.0551658290399524,
     "eta": 5.236002776840157,
     "phi": 2.140076212590193,
     "pos": [
      [
       -4.891440077380989,
       5.739966960128679,
       80.89933255602787
      ],
      [
       -5.396614703877554,
       6.529360218686546,
       121.38848736172969
      ],
      [
       -5.901789330374119,
       7.318753477244413,
       161.8776421674315
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.2772036140371332,
     "py": -0.09569719821816405,
     "pz": 24.739304821433315,
     "E": 24.741411084365737,
     "color index": [
      0,
      0
     ],
     "index": [
      472
     ],
     "pT": 0.2932572205113703,
     "eta": 5.12828074400937,
     "phi": -0.33241325271549294,
     "pos": [
      [
       -11.02438793916357,
       -0.22995516111806835,
       80.33046882724356
      ],
      [
       -10.037739067401947,
       -0.5705695249699481,
       120.81701604800554
      ],
      [
       -9.051090195640324,
       -0.9111838888218278,
       161.3035632687675
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.1310809545717629,
     "py": -0.006127745456393538,
     "pz": 15.202423455638526,
     "E": 15.202989794460304,
     "color index": [
      0,
      0
     ],
     "index": [
      586
     ],
     "pT": 0.13122410569641127,
     "eta": 5.445469346903063,
     "phi": -0.04671378501406883,
     "pos": [
      [
       -9.051090195640324,
       -0.9111838888218278,
       161.3035632687675
      ],
      [
       -8.291801385126286,
       -0.9466789656918289,
       201.79642956150784
      ],
      [
       -7.532512574612248,
       -0.9821740425618299,
       242.28929585424817
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.14612265946537026,
     "py": -0.0895694527617705,
     "pz": 9.53688136579479,
     "E": 9.538421289905429,
     "color index": [
      0,
      0
     ],
     "index": [
      585
     ],
     "pT": 0.1713899602581073,
     "eta": 4.712208293118424,
     "phi": -0.5499049357787769,
     "pos": [
      [
       -9.051090195640324,
       -0.9111838888218278,
       161.3035632687675
      ],
      [
       -7.702323174675858,
       -1.7379435742321605,
       201.7726538929184
      ],
      [
       -6.353556153711391,
       -2.564703259642493,
       242.24174451706932
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.4412130801768151,
     "py": -0.40310175143598304,
     "pz": 31.81940886544141,
     "E": 31.825326712151146,
     "color index": [
      0,
      0
     ],
     "index": [
      471
     ],
     "pT": 0.597628650693614,
     "eta": 4.66809750741673,
     "phi": -2.4013026357148375,
     "pos": [
      [
       -11.02438793916357,
       -0.22995516111806835,
       80.33046882724356
      ],
      [
       -12.244982081456564,
       -1.345116199303133,
       120.79670865501498
      ],
      [
       -13.465576223749558,
       -2.4602772374881976,
       161.2629484827864
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.04975225367222283,
     "py": 0.03959265807861545,
     "pz": 0.3572444339464086,
     "E": 0.36285872030982674,
     "color index": [
      0,
      0
     ],
     "index": [
      540
     ],
     "pT": 0.06358353025112214,
     "eta": 2.4270399930533957,
     "phi": 0.672172433112754,
     "pos": [
      [
       -78.66837763067197,
       135.73182307432114,
       27.970668132860443
      ],
      [
       -66.93153248484634,
       145.07196070591095,
       65.59058699303169
      ],
      [
       -55.19468733902072,
       154.41209833750077,
       103.21050585320295
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.4898696827781823,
     "py": 0.5383736309968425,
     "pz": 0.4667502264632519,
     "E": 0.8646815868060438,
     "color index": [
      0,
      0
     ],
     "index": [
      539
     ],
     "pT": 0.7278863047605177,
     "eta": 0.6038653322596459,
     "phi": 2.3090577677050743,
     "pos": [
      [
       -78.66837763067197,
       135.73182307432114,
       27.970668132860443
      ],
      [
       -105.52232130324208,
       165.24468265688228,
       21.034759505257135
      ],
      [
       -132.3762649758122,
       194.7575422394434,
       14.098850877653827
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.4815392828166773,
     "py": 0.6243449359119526,
     "pz": 0.9512346172031981,
     "E": 1.2355298364912983,
     "color index": [
      0,
      0
     ],
     "index": [
      538
     ],
     "pT": 0.7884711027643944,
     "eta": 1.0200825545807164,
     "phi": 2.2277726107823783,
     "pos": [
      [
       -65.31423362227866,
       138.74011371410722,
       51.65173476270752
      ],
      [
       -89.33442033185857,
       169.88374512059238,
       61.313766291010054
      ],
      [
       -113.35460704143847,
       201.02737652707754,
       70.97579781931259
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "rho0 (113)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.7020999384347115,
     "px": -0.3626477984060105,
     "py": 0.9705058176099322,
     "pz": 1.7388415061483105,
     "E": 2.142407308323419,
     "color index": [
      0,
      0
     ],
     "index": [
      537
     ],
     "pT": 1.0360477632346152,
     "eta": 1.289786666531998,
     "phi": 1.9283994560989481,
     "pos": [
      [
       -65.31423362227866,
       138.74011371410722,
       51.65173476270752
      ],
      [
       -78.30021365063037,
       173.492755865189,
       67.89575477691906
      ],
      [
       -91.28619367898207,
       208.24539801627077,
       84.1397747911306
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.14506162335233694,
     "py": 0.43788068310232453,
     "pz": 1.3516451665864861,
     "E": 1.434993661470455,
     "color index": [
      0,
      0
     ],
     "index": [
      617
     ],
     "pT": 0.4612833914241587,
     "eta": 1.7961343700253296,
     "phi": 1.8906987950951453,
     "pos": [
      [
       -91.28619367898207,
       208.24539801627077,
       84.1397747911306
      ],
      [
       -99.46957160830611,
       232.94761101352498,
       115.17335335861355
      ],
      [
       -107.65294953763015,
       257.6498240107792,
       146.2069319260965
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.21758617505367364,
     "py": 0.5326251345076077,
     "pz": 0.3871963395618245,
     "E": 0.7074136468529645,
     "color index": [
      0,
      0
     ],
     "index": [
      616
     ],
     "pT": 0.5753549143648077,
     "eta": 0.6303818060177669,
     "phi": 1.958622916801115,
     "pos": [
      [
       -91.28619367898207,
       208.24539801627077,
       84.1397747911306
      ],
      [
       -106.39147002585199,
       245.2213218958166,
       77.44188857690413
      ],
      [
       -121.4967463727219,
       282.19724577536243,
       70.74400236267766
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.32478004194661847,
     "py": -0.5702421939443758,
     "pz": -0.6454957473019961,
     "E": 0.9310224380144146,
     "color index": [
      0,
      0
     ],
     "index": [
      461
     ],
     "pT": 0.6562455602907667,
     "eta": -0.86974306448884,
     "phi": -2.0885232879686186,
     "pos": [
      [
       151.01578052293314,
       -6.4535007963174635,
       -161.23157557703598
      ],
      [
       143.60233203766253,
       -19.46988291018257,
       -198.85955158189296
      ],
      [
       136.18888355239193,
       -32.486265024047675,
       -236.48752758674993
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "K+ (321)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.49368,
     "px": -0.3425350673020853,
     "py": 0.09079948032911417,
     "pz": -1.9288148023448395,
     "E": 2.0222812124193417,
     "color index": [
      0,
      0
     ],
     "index": [
      460
     ],
     "pT": 0.3543653735337036,
     "eta": -2.395813248468544,
     "phi": 2.882471397388968,
     "pos": [
      [
       151.01578052293314,
       -6.4535007963174635,
       -161.23157557703598
      ],
      [
       147.78139599429983,
       -5.5961274572968716,
       -201.59311256063552
      ],
      [
       144.54701146566651,
       -4.73875411827628,
       -241.95464954423505
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.47860424641175225,
     "py": 0.10642629134879172,
     "pz": -142.03906013468054,
     "E": 142.03997490956013,
     "color index": [
      0,
      0
     ],
     "index": [
      448
     ],
     "pT": 0.49029438113608764,
     "eta": -6.362001540917443,
     "phi": 0.21880790359575977,
     "pos": [
      [
       160.18455269044614,
       0.0816085891336033,
       -161.99985734538302
      ],
      [
       160.24730801569342,
       0.09556336821993415,
       -202.49980632107057
      ],
      [
       160.3100633409407,
       0.109518147306265,
       -242.9997552967581
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.030017644471764908,
     "py": 0.053226454566413915,
     "pz": -4.417846365666837,
     "E": 4.420472871761689,
     "color index": [
      0,
      0
     ],
     "index": [
      447
     ],
     "pT": 0.06110740090483151,
     "eta": -4.973969629953418,
     "phi": 1.0572977206260614,
     "pos": [
      [
       160.18455269044614,
       0.0816085891336033,
       -161.99985734538302
      ],
      [
       160.31106678465844,
       0.3059398718209093,
       -202.49903844401234
      ],
      [
       160.43758087887073,
       0.5302711545082153,
       -242.99821954264166
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.0011833275689580036,
     "py": 0.18755596196716304,
     "pz": -131.67289097097375,
     "E": 131.67309373935694,
     "color index": [
      0,
      0
     ],
     "index": [
      438
     ],
     "pT": 0.18755969485356752,
     "eta": -7.247126547856889,
     "phi": 1.5771054403829396,
     "pos": [
      [
       160.0251052050856,
       0.005330198107109245,
       -161.99999678567613
      ],
      [
       160.02493782964547,
       0.031858999180928445,
       -202.49998809672087
      ],
      [
       160.02477045420534,
       0.05838780025474764,
       -242.9999794077656
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.05140499341994302,
     "py": 0.06746721225035454,
     "pz": -30.145722269899935,
     "E": 30.145841595019675,
     "color index": [
      0,
      0
     ],
     "index": [
      570
     ],
     "pT": 0.08481920818622853,
     "eta": -6.566425441413653,
     "phi": 2.221886206783084,
     "pos": [
      [
       160.02477045420534,
       0.05838780025474764,
       -242.9999794077656
      ],
      [
       159.9930118029759,
       0.10006989222153279,
       -283.49994550640923
      ],
      [
       159.96125315174646,
       0.14175198418831791,
       -323.99991160505283
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.05022166585098502,
     "py": 0.12008874971680848,
     "pz": -101.52716870107382,
     "E": 101.52725214433727,
     "color index": [
      0,
      0
     ],
     "index": [
      569
     ],
     "pT": 0.1301672905510223,
     "eta": -7.352408831488164,
     "phi": 1.1746955065303475,
     "pos": [
      [
       160.02477045420534,
       0.05838780025474764,
       -242.9999794077656
      ],
      [
       160.0339832638922,
       0.08041723273026556,
       -283.4999723686075
      ],
      [
       160.04319607357905,
       0.10244666520578348,
       -323.99996532944937
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.3684151180608573,
     "py": -0.38295232519086986,
     "pz": -895.3319462722859,
     "E": 895.3321148477179,
     "color index": [
      0,
      0
     ],
     "index": [
      437
     ],
     "pT": 0.5313964457774338,
     "eta": -8.122588741985004,
     "phi": -0.8047434168454732,
     "pos": [
      [
       160.0251052050856,
       0.005330198107109245,
       -161.99999678567613
      ],
      [
       160.03276887500692,
       -0.0026358707972261117,
       -202.49999527715647
      ],
      [
       160.04043254492825,
       -0.010601939701561468,
       -242.9999937686368
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.24951930289384905,
     "py": -0.15128165586548165,
     "pz": -68.18119239047466,
     "E": 68.18195040778195,
     "color index": [
      0,
      0
     ],
     "index": [
      430
     ],
     "pT": 0.29179791280616524,
     "eta": -6.147014310735045,
     "phi": -0.5450334203034646,
     "pos": [
      [
       160.11341770806354,
       0.10976388603505467,
       -161.9998759350424
      ],
      [
       160.18157624957036,
       0.06843988063369383,
       -202.4997974996553
      ],
      [
       160.24973479107717,
       0.02711587523233299,
       -242.9997190642682
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.2394333585288867,
     "py": -0.12329586263369856,
     "pz": -49.374114044086234,
     "E": 49.37484853486998,
     "color index": [
      0,
      0
     ],
     "index": [
      562
     ],
     "pT": 0.2693143199293537,
     "eta": -5.904457004139048,
     "phi": -0.4755348132281227,
     "pos": [
      [
       160.24973479107717,
       0.02711587523233299,
       -242.9997190642682
      ],
      [
       160.34005083481497,
       -0.019392241225342777,
       -283.4995916567511
      ],
      [
       160.43036687855277,
       -0.06590035768301855,
       -323.999464249234
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.010085944364962351,
     "py": -0.0279857932317831,
     "pz": -18.80707834638843,
     "E": 18.80710187291198,
     "color index": [
      0,
      0
     ],
     "index": [
      561
     ],
     "pT": 0.029747788095003513,
     "eta": -7.142381612280946,
     "phi": -1.2248909693719663,
     "pos": [
      [
       160.24973479107717,
       0.02711587523233299,
       -242.9997190642682
      ],
      [
       160.25972278759875,
       -0.0005981389777057582,
       -283.4997083503574
      ],
      [
       160.26971078412032,
       -0.028312153187744507,
       -323.9996976364466
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.056347312506868905,
     "py": 0.4442522438080018,
     "pz": -43.92001994903978,
     "E": 43.92252459939783,
     "color index": [
      0,
      0
     ],
     "index": [
      429
     ],
     "pT": 0.4478114287902789,
     "eta": -5.278926473959472,
     "phi": 1.4446336899008225,
     "pos": [
      [
       160.11341770806354,
       0.10976388603505467,
       -161.9998759350424
      ],
      [
       160.1373111995899,
       0.2981444271957014,
       -202.49943077053135
      ],
      [
       160.16120469111627,
       0.4865249683563481,
       -242.99898560602028
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.16117356614081887,
     "py": 0.30981633333522846,
     "pz": -108.20704722754732,
     "E": 108.20769497768573,
     "color index": [
      0,
      0
     ],
     "index": [
      426
     ],
     "pT": 0.34923212742219795,
     "eta": -6.429214736756541,
     "phi": 1.0911015568037494,
     "pos": [
      [
       160.30026302859721,
       0.02367786801668324,
       -161.99971829743902
      ],
      [
       160.32800390918285,
       0.07700285245630595,
       -202.49967369111295
      ],
      [
       160.3557447897685,
       0.13032783689592867,
       -242.99962908478687
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.09303831066789955,
     "py": 0.04977863598242666,
     "pz": -31.491200043393317,
     "E": 31.491376823074393,
     "color index": [
      0,
      0
     ],
     "index": [
      558
     ],
     "pT": 0.10551795985616635,
     "eta": -6.39173223541436,
     "phi": 0.4912802429951182,
     "pos": [
      [
       160.3557447897685,
       0.13032783689592867,
       -242.99962908478687
      ],
      [
       160.4107690998249,
       0.1597676996881419,
       -283.4995810059902
      ],
      [
       160.46579340988131,
       0.1892075624803551,
       -323.9995329271935
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.06813525547291932,
     "py": 0.2600376973528018,
     "pz": -76.715847184154,
     "E": 76.71631815461134,
     "color index": [
      0,
      0
     ],
     "index": [
      557
     ],
     "pT": 0.2688159539218372,
     "eta": -6.346986869441593,
     "phi": 1.3145364658414842,
     "pos": [
      [
       160.3557447897685,
       0.13032783689592867,
       -242.99962908478687
      ],
      [
       160.37228605270997,
       0.1934574442739826,
       -283.4995765049909
      ],
      [
       160.38882731565144,
       0.25658705165203655,
       -323.9995239251949
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.5907846610210982,
     "py": -0.21030533291788467,
     "pz": -91.13760825981907,
     "E": 91.13987258030313,
     "color index": [
      0,
      0
     ],
     "index": [
      425
     ],
     "pT": 0.6271003498257007,
     "eta": -5.672178263320386,
     "phi": -0.3419889574789939,
     "pos": [
      [
       160.30026302859721,
       0.02367786801668324,
       -161.99971829743902
      ],
      [
       160.4209912027503,
       -0.01929849974131689,
       -202.4995155529782
      ],
      [
       160.54171937690336,
       -0.062274867499317016,
       -242.9993128085174
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.00201154517001903,
     "py": -0.3918604406084073,
     "pz": -6.640575012558316,
     "E": 6.653496430377165,
     "color index": [
      0,
      0
     ],
     "index": [
      553
     ],
     "pT": 0.3918656035272631,
     "eta": -3.5240515185077315,
     "phi": -1.575929602045769,
     "pos": [
      [
       -0.3707605037617962,
       -9.15916115400619,
       -161.84326767147323
      ],
      [
       -0.37639577629915644,
       -10.256944297209262,
       -202.32838642409888
      ],
      [
       -0.38203104883651673,
       -11.354727440412335,
       -242.81350517672456
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.046032037254859444,
     "py": -0.32761238189519526,
     "pz": -4.8811643585362186,
     "E": 4.892362856153371,
     "color index": [
      0,
      0
     ],
     "index": [
      623
     ],
     "pT": 0.3308305022589,
     "eta": -3.385826538475181,
     "phi": -1.7103900990122909,
     "pos": [
      [
       -0.38203104883651673,
       -11.354727440412335,
       -242.81350517672456
      ],
      [
       -0.5574260139798469,
       -12.603022448189014,
       -283.29388309220064
      ],
      [
       -0.7328209791231771,
       -13.851317455965694,
       -323.7742610076767
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.044020492084840414,
     "py": -0.06424805871321208,
     "pz": -1.7594106540220977,
     "E": 1.7611335742237937,
     "color index": [
      0,
      0
     ],
     "index": [
      622
     ],
     "pT": 0.07788206964255537,
     "eta": -3.811175112024307,
     "phi": -0.9700965877470226,
     "pos": [
      [
       -0.38203104883651673,
       -11.354727440412335,
       -242.81350517672456
      ],
      [
       0.08367686368218624,
       -12.034429731087387,
       -283.30512308631506
      ],
      [
       0.5493847762008892,
       -12.71413202176244,
       -323.79674099590557
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.24633620804726997,
     "py": -0.25959122695979076,
     "pz": -4.408965465227653,
     "E": 4.425666660626361,
     "color index": [
      0,
      0
     ],
     "index": [
      552
     ],
     "pT": 0.3578674789773408,
     "eta": -3.206022797573043,
     "phi": -2.330001035465406,
     "pos": [
      [
       -0.3707605037617962,
       -9.15916115400619,
       -161.84326767147323
      ],
      [
       -1.409066783402988,
       -10.253337293310855,
       -202.3151677831042
      ],
      [
       -2.4473730630441795,
       -11.34751343261552,
       -242.78706789473515
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.12286707976519559,
     "py": -0.059992951586979204,
     "pz": -8.70511091747729,
     "E": 8.707303333639667,
     "color index": [
      0,
      0
     ],
     "index": [
      551
     ],
     "pT": 0.13673139189719588,
     "eta": -4.846856088278933,
     "phi": -2.6873687796671786,
     "pos": [
      [
       -0.3707605037617962,
       -9.15916115400619,
       -161.84326767147323
      ],
      [
       -0.6335997758291572,
       -9.287499059932076,
       -202.34221142188431
      ],
      [
       -0.8964390478965181,
       -9.415836965857961,
       -242.8411551722954
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.6444889957981947,
     "py": -0.9924129506471548,
     "pz": -10.514487822247936,
     "E": 10.581725912861158,
     "color index": [
      0,
      0
     ],
     "index": [
      550
     ],
     "pT": 1.1833213977263988,
     "eta": -2.8807275414770617,
     "phi": -0.9948316563672588,
     "pos": [
      [
       2.105224274594704,
       -10.87526232558975,
       -161.7801909216436
      ],
      [
       3.2424308204818,
       -12.626383773833155,
       -202.22633208425012
      ],
      [
       4.379637366368896,
       -14.37750522207656,
       -242.67247324685664
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.46324692717688665,
     "py": -0.7100243820978268,
     "pz": -8.044874208976385,
     "E": 8.08942107798609,
     "color index": [
      0,
      0
     ],
     "index": [
      621
     ],
     "pT": 0.8477808317674023,
     "eta": -2.9460802782013835,
     "phi": -0.9927090921607541,
     "pos": [
      [
       4.379637366368896,
       -14.37750522207656,
       -242.67247324685664
      ],
      [
       5.448501530547404,
       -16.015766747829904,
       -283.12520651139357
      ],
      [
       6.517365694725911,
       -17.65402827358325,
       -323.5779397759305
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.18124206862130804,
     "py": -0.2823885685493279,
     "pz": -2.469613613271551,
     "E": 2.492304834875067,
     "color index": [
      0,
      0
     ],
     "index": [
      620
     ],
     "pT": 0.3355473008168437,
     "eta": -2.69378479632249,
     "phi": -1.0001944666724039,
     "pos": [
      [
       4.379637366368896,
       -14.37750522207656,
       -242.67247324685664
      ],
      [
       5.73889901571738,
       -16.495335560051362,
       -283.0942149513919
      ],
      [
       7.098160665065865,
       -18.613165898026164,
       -323.51595665592714
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.025454411464441953,
     "py": -0.2272784514186133,
     "pz": -2.1057904450757667,
     "E": 2.1227662624544035,
     "color index": [
      0,
      0
     ],
     "index": [
      549
     ],
     "pT": 0.22869941307804897,
     "eta": -2.916120634448566,
     "phi": -1.6823281427870336,
     "pos": [
      [
       2.105224274594704,
       -10.87526232558975,
       -161.7801909216436
      ],
      [
       1.8810861735667084,
       -12.876556308627372,
       -202.23009307857254
      ],
      [
       1.6569480725387127,
       -14.877850291664995,
       -242.67999523550148
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.14951703377021272,
     "py": -0.10254301335778182,
     "pz": -3.4419555044011214,
     "E": 3.449551839319582,
     "color index": [
      0,
      0
     ],
     "index": [
      548
     ],
     "pT": 0.18130199385538248,
     "eta": -3.6374710350089456,
     "phi": -0.6011513015566352,
     "pos": [
      [
       2.105224274594704,
       -10.87526232558975,
       -161.7801909216436
      ],
      [
       2.913322246658185,
       -11.429478785441768,
       -202.26833513427917
      ],
      [
       3.721420218721666,
       -11.983695245293786,
       -242.75647934691474
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.019831533169188842,
     "py": 0.4617166723690784,
     "pz": -0.31826224358888744,
     "E": 0.5771360596476777,
     "color index": [
      0,
      0
     ],
     "index": [
      480
     ],
     "pT": 0.4621423755201588,
     "eta": -0.6433575689914623,
     "phi": 1.6137216799908827,
     "pos": [
      [
       -103.26360232131299,
       120.67490949935416,
       -139.72427188515448
      ],
      [
       -104.04778944143706,
       138.9323112105295,
       -175.86707660915732
      ],
      [
       -104.83197656156113,
       157.18971292170482,
       -212.0098813331602
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.02450521789706509,
     "py": 0.31740630692211613,
     "pz": -0.1401056240240442,
     "E": 0.3478172728046811,
     "color index": [
      0,
      0
     ],
     "index": [
      590
     ],
     "pT": 0.31835085892473924,
     "eta": -0.42700329055727493,
     "phi": 1.6478480506967126,
     "pos": [
      [
       -104.83197656156113,
       157.18971292170482,
       -212.0098813331602
      ],
      [
       -106.54824059081638,
       179.4197958990294,
       -245.82005507721465
      ],
      [
       -108.26450462007162,
       201.64987887635397,
       -279.6302288212691
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.004673684727876246,
     "py": 0.14431036544696232,
     "pz": -0.17815661956484324,
     "E": 0.22931878684299656,
     "color index": [
      0,
      0
     ],
     "index": [
      589
     ],
     "pT": 0.14438602738621006,
     "eta": -1.037490119962773,
     "phi": 1.538421301592737,
     "pos": [
      [
       -104.83197656156113,
       157.18971292170482,
       -212.0098813331602
      ],
      [
       -104.41578780416764,
       170.04046242051928,
       -250.41476415080382
      ],
      [
       -103.99959904677414,
       182.89121191933373,
       -288.81964696844744
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.43376097937642044,
     "py": 0.7835572520055343,
     "pz": 0.23121250743112776,
     "E": 0.9354408387988228,
     "color index": [
      0,
      0
     ],
     "index": [
      479
     ],
     "pT": 0.8956062496432546,
     "eta": 0.25537818185872807,
     "phi": 2.076383313255384,
     "pos": [
      [
       -103.26360232131299,
       120.67490949935416,
       -139.72427188515448
      ],
      [
       -120.4111408517231,
       151.65067451367847,
       -159.38931457835662
      ],
      [
       -137.55867938213322,
       182.62643952800278,
       -179.05435727155876
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.507951996813674,
     "py": 0.7319534650288564,
     "pz": 0.8990277371407032,
     "E": 1.2728871036282368,
     "color index": [
      0,
      0
     ],
     "index": [
      478
     ],
     "pT": 0.8909383289738678,
     "eta": 0.8877793177295223,
     "phi": 2.1774622233214314,
     "pos": [
      [
       -126.90807876267903,
       131.313321499312,
       -109.1139564865106
      ],
      [
       -149.87388736184593,
       164.40680924381613,
       -104.91363455946907
      ],
      [
       -172.83969596101284,
       197.50029698832026,
       -100.71331263242755
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.485068996168546,
     "py": 0.7286491840504,
     "pz": 0.8575653707377574,
     "E": 1.2254141869383846,
     "color index": [
      0,
      0
     ],
     "index": [
      588
     ],
     "pT": 0.8753408275987556,
     "eta": 0.8669412995559589,
     "phi": 2.1581362805949937,
     "pos": [
      [
       -172.83969596101284,
       197.50029698832026,
       -100.71331263242755
      ],
      [
       -195.19190041936454,
       231.07678954701288,
       -97.0735182277803
      ],
      [
       -217.54410487771625,
       264.6532821057055,
       -93.43372382313305
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.022883000645127972,
     "py": 0.0033042809784563296,
     "pz": 0.04146236640294563,
     "E": 0.04747291668985204,
     "color index": [
      0,
      0
     ],
     "index": [
      587
     ],
     "pT": 0.02312033717984051,
     "eta": 1.3471963213641238,
     "phi": 2.9981849675213974,
     "pos": [
      [
       -172.83969596101284,
       197.50029698832026,
       -100.71331263242755
      ],
      [
       -207.18432573513357,
       202.4596250342649,
       -79.8302699659173
      ],
      [
       -241.5289555092543,
       207.41895308020952,
       -58.947227299407054
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.48443851217855266,
     "py": 0.72878298149606,
     "pz": 0.003546509383383467,
     "E": 0.8861702256501642,
     "color index": [
      0,
      0
     ],
     "index": [
      477
     ],
     "pT": 0.8751030260489654,
     "eta": 0.004052665308882648,
     "phi": 2.157451824326174,
     "pos": [
      [
       -126.90807876267903,
       131.313321499312,
       -109.1139564865106
      ],
      [
       -143.8825806636488,
       156.84954084150942,
       -135.57180573623526
      ],
      [
       -160.8570825646186,
       182.38576018370685,
       -162.02965498595992
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.6561674874464207,
     "py": 0.6106093133833788,
     "pz": 1.6042630495093515,
     "E": 1.8426282961013365,
     "color index": [
      0,
      0
     ],
     "index": [
      482
     ],
     "pT": 0.8963255575806538,
     "eta": 1.34548707870303,
     "phi": 2.3921428495515284,
     "pos": [
      [
       -233.0293154443332,
       158.4955031714786,
       66.58037116926533
      ],
      [
       -258.50798249947337,
       182.20516830134864,
       87.29122109201693
      ],
      [
       -283.9866495546135,
       205.91483343121868,
       108.00207101476852
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.1941465255460901,
     "py": 0.2693411499617196,
     "pz": 0.5819511533943159,
     "E": 0.6700034875889042,
     "color index": [
      0,
      0
     ],
     "index": [
      592
     ],
     "pT": 0.33202037353801067,
     "eta": 1.3272649886451064,
     "phi": 2.195359304396644,
     "pos": [
      [
       -283.9866495546135,
       205.91483343121868,
       108.00207101476852
      ],
      [
       -304.4843193045938,
       234.3514275266644,
       128.28644063947226
      ],
      [
       -324.98198905457406,
       262.78802162211014,
       148.570810264176
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.4620209619003307,
     "py": 0.34126816342165917,
     "pz": 1.0223118961150357,
     "E": 1.1726248085124324,
     "color index": [
      0,
      0
     ],
     "index": [
      591
     ],
     "pT": 0.574393008836719,
     "eta": 1.3405946425182167,
     "phi": 2.5054002754276388,
     "pos": [
      [
       -283.9866495546135,
       205.91483343121868,
       108.00207101476852
      ],
      [
       -311.99347932593025,
       226.6018587990897,
       128.68816459450338
      ],
      [
       -340.000309097247,
       247.2888841669607,
       149.37425817423824
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.014969295148170497,
     "py": -0.04000155943950197,
     "pz": 0.013990037308004688,
     "E": 0.14662779613260365,
     "color index": [
      0,
      0
     ],
     "index": [
      481
     ],
     "pT": 0.042710707730322726,
     "eta": 0.321962084338084,
     "phi": -1.9288810471414286,
     "pos": [
      [
       -233.0293154443332,
       158.4955031714786,
       66.58037116926533
      ],
      [
       -238.2795351551332,
       144.46565248357373,
       28.952609042566607
      ],
      [
       -243.5297548659332,
       130.43580179566888,
       -8.67515308413212
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.9173760137785274,
     "py": -0.006415606021013091,
     "pz": -0.8774759156256875,
     "E": 1.2766375732994613,
     "color index": [
      0,
      0
     ],
     "index": [
      484
     ],
     "pT": 0.9173984470538402,
     "eta": -0.8502651866249332,
     "phi": -0.006993317174275015,
     "pos": [
      [
       54.37956008471214,
       -39.751920598328,
       -317.5822540479935
      ],
      [
       69.66815738100053,
       -39.85884035139949,
       -355.0855520480138
      ],
      [
       84.95675467728893,
       -39.96576010447099,
       -392.58885004803415
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.07593230991003178,
     "py": 0.011622113887436612,
     "pz": -0.03064180913827895,
     "E": 0.08270253736586555,
     "color index": [
      0,
      0
     ],
     "index": [
      594
     ],
     "pT": 0.07681659468816394,
     "eta": -0.38900980577625094,
     "phi": 0.15188016111222796,
     "pos": [
      [
       84.95675467728893,
       -39.96576010447099,
       -392.58885004803415
      ],
      [
       107.70149069843895,
       -36.484476409945,
       -425.9176311113498
      ],
      [
       130.44622671958896,
       -33.00319271541902,
       -459.24641217466547
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.8414437038684955,
     "py": -0.0180377199084497,
     "pz": -0.8468341064874085,
     "E": 1.1939350359335958,
     "color index": [
      0,
      0
     ],
     "index": [
      593
     ],
     "pT": 0.8416370156542713,
     "eta": -0.8857332228834384,
     "phi": -0.021433350364214898,
     "pos": [
      [
       84.95675467728893,
       -39.96576010447099,
       -392.58885004803415
      ],
      [
       99.78187513949234,
       -40.28356077167765,
       -430.27657757327876
      ],
      [
       114.60699560169576,
       -40.60136143888431,
       -467.96430509852337
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.10359056807172234,
     "py": -0.0773849565973188,
     "pz": -0.7450227636023963,
     "E": 0.7689331183443351,
     "color index": [
      0,
      0
     ],
     "index": [
      483
     ],
     "pT": 0.1293036631383313,
     "eta": -2.45184515012537,
     "phi": -0.6415957048141624,
     "pos": [
      [
       54.37956008471214,
       -39.751920598328,
       -317.5822540479935
      ],
      [
       56.92890547465032,
       -41.656350567428575,
       -357.9570479741003
      ],
      [
       59.4782508645885,
       -43.56078053652915,
       -398.3318419002071
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.5568230450322679,
     "py": -0.5622369467092165,
     "pz": -7.0614558696746945,
     "E": 7.105654177279325,
     "color index": [
      0,
      0
     ],
     "index": [
      545
     ],
     "pT": 0.7913041689034056,
     "eta": -2.884995932162061,
     "phi": -2.3513566267359445,
     "pos": [
      [
       9.00558120367797,
       -28.428060356006014,
       -321.9218267096109
      ],
      [
       7.54251838460026,
       -29.905348301576517,
       -362.3684219620336
      ],
      [
       6.079455565522551,
       -31.38263624714702,
       -402.81501721445636
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.0733278615218732,
     "py": -0.07756047282539173,
     "pz": -0.5985682192359051,
     "E": 0.6080102920999875,
     "color index": [
      0,
      0
     ],
     "index": [
      544
     ],
     "pT": 0.10673613362057548,
     "eta": -2.425184208733418,
     "phi": -2.3281505617616345,
     "pos": [
      [
       9.00558120367797,
       -28.428060356006014,
       -321.9218267096109
      ],
      [
       6.745579371602391,
       -30.81851341223958,
       -362.2880022270532
      ],
      [
       4.485577539526812,
       -33.20896646847314,
       -402.6541777444955
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.14271867512193648,
     "py": -0.1437874016090551,
     "pz": -0.2500090735490879,
     "E": 0.3217887100985952,
     "color index": [
      0,
      0
     ],
     "index": [
      511
     ],
     "pT": 0.2025917991677959,
     "eta": -1.0375922907359798,
     "phi": -0.7891283514006028,
     "pos": [
      [
       113.77989212699941,
       -104.85323329324467,
       -379.09385858992755
      ],
      [
       122.836654352325,
       -113.97781566663056,
       -417.4991584130667
      ],
      [
       131.89341657765058,
       -123.10239804001645,
       -455.90445823620587
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 1.7301078886687682,
     "py": -1.164258209467262,
     "pz": -2.356415439076161,
     "E": 3.1466592135568656,
     "color index": [
      0,
      0
     ],
     "index": [
      510
     ],
     "pT": 2.0853705869091512,
     "eta": -0.9703603848103414,
     "phi": -0.5923328788545859,
     "pos": [
      [
       113.77989212699941,
       -104.85323329324467,
       -379.09385858992755
      ],
      [
       125.14540396264297,
       -112.50153693148022,
       -417.2065676535876
      ],
      [
       136.51091579828653,
       -120.14984056971576,
       -455.3192767172477
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.32725023395037006,
     "py": -0.6734881722226567,
     "pz": -0.9372457244142056,
     "E": 1.1996285181993194,
     "color index": [
      0,
      0
     ],
     "index": [
      509
     ],
     "pT": 0.7487850384084785,
     "eta": -1.0486474617511565,
     "phi": -1.118489411191665,
     "pos": [
      [
       90.11475091709715,
       -108.31545363406724,
       -383.56685339205086
      ],
      [
       95.67483420074338,
       -119.75822720493822,
       -422.0168001655471
      ],
      [
       101.2349174843896,
       -131.2010007758092,
       -460.4667469390434
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.30106525580627674,
     "py": -0.48737232263688673,
     "pz": -0.9559691500298545,
     "E": 1.1231780223254788,
     "color index": [
      0,
      0
     ],
     "index": [
      508
     ],
     "pT": 0.5728630456978111,
     "eta": -1.2848705741348103,
     "phi": -1.0174408508919555,
     "pos": [
      [
       90.11475091709715,
       -108.31545363406724,
       -383.56685339205086
      ],
      [
       95.42807898184441,
       -116.91680829026147,
       -422.78464582042113
      ],
      [
       100.74140704659166,
       -125.5181629464557,
       -462.00243824879135
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 1.3445002431082256,
     "py": -1.7310226637016397,
     "pz": -3.302354237134432,
     "E": 3.96599844407263,
     "color index": [
      0,
      0
     ],
     "index": [
      507
     ],
     "pT": 2.1918303688850553,
     "eta": -1.1984546506760965,
     "phi": -0.9104196639519864,
     "pos": [
      [
       90.11475091709715,
       -108.31545363406724,
       -383.56685339205086
      ],
      [
       96.87554599374367,
       -117.01986968925686,
       -422.5383146306258
      ],
      [
       103.63634107039019,
       -125.72428574444649,
       -461.5097758692007
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "K_S0 (310)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.49761,
     "px": 0.29414769258583795,
     "py": -1.2943747764109383,
     "pz": -1.5831422432478321,
     "E": 2.125060940612814,
     "color index": [
      0,
      0
     ],
     "index": [
      498,
      455
     ],
     "pT": 1.3273767087238042,
     "eta": -1.0112817260062512,
     "phi": -1.3473405840210253,
     "pos": [
      [
       85.20855405253147,
       -113.50126501036635,
       -382.80125775424625
      ],
      [
       88.09545333845512,
       -126.20484797880279,
       -421.14881037859226
      ],
      [
       90.98235262437876,
       -138.90843094723922,
       -459.49636300293827
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.03763003343410154,
     "py": -0.4701008732666485,
     "pz": -0.7633998203746389,
     "E": 0.9081133856024522,
     "color index": [
      0,
      0
     ],
     "index": [
      605
     ],
     "pT": 0.4716045488142763,
     "eta": -1.2588679331611647,
     "phi": -1.6506727362003977,
     "pos": [
      [
       90.98235262437876,
       -138.90843094723922,
       -459.49636300293827
      ],
      [
       90.15650982724748,
       -149.22544065152934,
       -498.6515324501008
      ],
      [
       89.33066703011619,
       -159.54245035581945,
       -537.8067018972633
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.3317777260199395,
     "py": -0.8242739031442897,
     "pz": -0.8197424228731931,
     "E": 1.2169475550103617,
     "color index": [
      0,
      0
     ],
     "index": [
      604
     ],
     "pT": 0.888540334980739,
     "eta": -0.8255506834174476,
     "phi": -1.1881288274534434,
     "pos": [
      [
       90.98235262437876,
       -138.90843094723922,
       -459.49636300293827
      ],
      [
       96.8205784093841,
       -153.4130127133906,
       -496.85653199977673
      ],
      [
       102.65880419438943,
       -167.91759447954198,
       -534.2167009966151
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.1270745949396993,
     "py": -0.0045873089181303894,
     "pz": -0.11349427877194151,
     "E": 0.22029464881417846,
     "color index": [
      0,
      0
     ],
     "index": [
      456
     ],
     "pT": 0.12715736739253064,
     "eta": -0.8033189548928854,
     "phi": -0.03608367044236977,
     "pos": [
      [
       85.20855405253147,
       -113.50126501036635,
       -382.80125775424625
      ],
      [
       99.44633204731025,
       -114.01523938896501,
       -420.71262159293633
      ],
      [
       113.68411004208903,
       -114.52921376756368,
       -458.6239854316264
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.5267572794472775,
     "py": -0.8911329748910647,
     "pz": -1.8376204188301846,
     "E": 2.113745443280841,
     "color index": [
      0,
      0
     ],
     "index": [
      454
     ],
     "pT": 1.035176898113987,
     "eta": -1.3383208735166383,
     "phi": -1.0369395127536951,
     "pos": [
      [
       90.4317191631043,
       -106.0046188970721,
       -384.02564006947995
      ],
      [
       95.32757245003629,
       -114.28709827503496,
       -423.36621906809734
      ],
      [
       100.22342573696827,
       -122.56957765299782,
       -462.7067980667147
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "K+ (321)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.49368,
     "px": 0.39070291304659255,
     "py": -0.25593994629734995,
     "pz": -0.48237928103485384,
     "E": 0.833404904920463,
     "color index": [
      0,
      0
     ],
     "index": [
      453
     ],
     "pT": 0.4670696119143094,
     "eta": -0.9043623459067202,
     "phi": -0.5799350357547096,
     "pos": [
      [
       90.4317191631043,
       -106.0046188970721,
       -384.02564006947995
      ],
      [
       101.50921392848453,
       -113.26121545851747,
       -422.2994028328586
      ],
      [
       112.58670869386475,
       -120.51781201996283,
       -460.5731655962373
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.5361381990538459,
     "py": -0.48456983390962105,
     "pz": -0.5662230656463798,
     "E": 0.9279441000889458,
     "color index": [
      0,
      0
     ],
     "index": [
      452
     ],
     "pT": 0.7226701131359308,
     "eta": -0.7197440270249998,
     "phi": -0.7349189326275837,
     "pos": [
      [
       84.62058984190986,
       -108.94427556649165,
       -384.10588736180415
      ],
      [
       97.37523527563074,
       -120.47211751153745,
       -420.77573710174863
      ],
      [
       110.12988070935162,
       -131.99995945658324,
       -457.4455868416931
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.13812492311056984,
     "py": -0.056767837198518564,
     "pz": -0.09196025138379282,
     "E": 0.17537893134315966,
     "color index": [
      0,
      0
     ],
     "index": [
      578
     ],
     "pT": 0.14933546706826994,
     "eta": -0.5823229674353989,
     "phi": -0.3899436927263778,
     "pos": [
      [
       110.12988070935162,
       -131.99995945658324,
       -457.4455868416931
      ],
      [
       128.18378125825424,
       -139.41991571124066,
       -492.9315125609033
      ],
      [
       146.23768180715686,
       -146.83987196589808,
       -528.4174382801135
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.39801327594327607,
     "py": -0.42780199671110253,
     "pz": -0.4742628142625871,
     "E": 0.7525651687457862,
     "color index": [
      0,
      0
     ],
     "index": [
      577
     ],
     "pT": 0.5843193614942984,
     "eta": -0.7417395565026949,
     "phi": -0.8214544239846528,
     "pos": [
      [
       110.12988070935162,
       -131.99995945658324,
       -457.4455868416931
      ],
      [
       121.66116219771972,
       -144.3942828209745,
       -494.23770957978644
      ],
      [
       133.1924436860878,
       -156.78860618536575,
       -531.0298323178798
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.2578239215441972,
     "py": -0.2655642230151388,
     "pz": -0.669589186540064,
     "E": 0.7777062393329807,
     "color index": [
      0,
      0
     ],
     "index": [
      451
     ],
     "pT": 0.37013177527208163,
     "eta": -1.3548303884159443,
     "phi": -2.341406732134578,
     "pos": [
      [
       84.62058984190986,
       -108.94427556649165,
       -384.10588736180415
      ],
      [
       78.06315325126494,
       -115.69857727261608,
       -423.49661512637226
      ],
      [
       71.50571666062001,
       -122.4528789787405,
       -462.8873428909404
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 1.4758423891088337,
     "py": -1.1481836944655508,
     "pz": -3.7702822049807305,
     "E": 4.210812777103891,
     "color index": [
      0,
      0
     ],
     "index": [
      450
     ],
     "pT": 1.8698760797782914,
     "eta": -1.4509135167394311,
     "phi": -0.6611724626387671,
     "pos": [
      [
       89.20959589077128,
       -97.81472121968926,
       -385.45849734765096
      ],
      [
       96.01894881392681,
       -103.11229774542487,
       -425.0289205918101
      ],
      [
       102.82830173708234,
       -108.40987427116048,
       -464.59934383596925
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.6591174280269358,
     "py": -0.3003826211377886,
     "pz": -2.7390265502252547,
     "E": 2.836619771973204,
     "color index": [
      0,
      0
     ],
     "index": [
      449
     ],
     "pT": 0.7243379756787927,
     "eta": -2.040289032334765,
     "phi": -0.42761258085910037,
     "pos": [
      [
       89.20959589077128,
       -97.81472121968926,
       -385.45849734765096
      ],
      [
       93.597839649885,
       -99.81459575873764,
       -425.6703590123223
      ],
      [
       97.98608340899872,
       -101.81447029778602,
       -465.88222067699365
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.6559202864227142,
     "py": -0.6229016555734171,
     "pz": -0.6952856902752947,
     "E": 1.1488601682356963,
     "color index": [
      0,
      0
     ],
     "index": [
      516
     ],
     "pT": 0.904565030640119,
     "eta": -0.7079932420599854,
     "phi": -0.7595843300503408,
     "pos": [
      [
       118.12857109383222,
       -135.65294738636484,
       -456.37811277730106
      ],
      [
       130.74798612495422,
       -147.6371086906671,
       -492.9483225402318
      ],
      [
       143.36740115607623,
       -159.62126999496937,
       -529.5185323031626
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.46918925731066874,
     "py": -0.43413166263898606,
     "pz": -0.5648345267582143,
     "E": 0.8530222167678889,
     "color index": [
      0,
      0
     ],
     "index": [
      611
     ],
     "pT": 0.639225202633178,
     "eta": -0.7966448527813539,
     "phi": -0.7466079520331997,
     "pos": [
      [
       143.36740115607623,
       -159.62126999496937,
       -529.5185323031626
      ],
      [
       155.18561422284827,
       -170.55643188999613,
       -566.6803685634704
      ],
      [
       167.00382728962032,
       -181.49159378502293,
       -603.8422048237783
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.1867310291120454,
     "py": -0.18876999293443114,
     "pz": -0.13045116351708036,
     "E": 0.29583795146780745,
     "color index": [
      0,
      0
     ],
     "index": [
      610
     ],
     "pT": 0.2655232333821444,
     "eta": -0.473415444863919,
     "phi": -0.7908280921156503,
     "pos": [
      [
       143.36740115607623,
       -159.62126999496937,
       -529.5185323031626
      ],
      [
       158.44667035973313,
       -174.86519359227728,
       -563.8767690687926
      ],
      [
       173.52593956339004,
       -190.1091171895852,
       -598.2350058344225
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.8976784509344351,
     "py": -1.130679765723729,
     "pz": -2.028380277176452,
     "E": 2.493605756254892,
     "color index": [
      0,
      0
     ],
     "index": [
      515
     ],
     "pT": 1.443697798671562,
     "eta": -1.140878727907822,
     "phi": -0.89976873725434,
     "pos": [
      [
       118.12857109383222,
       -135.65294738636484,
       -456.37811277730106
      ],
      [
       125.36834954832742,
       -144.77188189827083,
       -495.1683259927166
      ],
      [
       132.6081280028226,
       -153.89081641017683,
       -533.9585392081322
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.7407631191313563,
     "py": -0.9332792846858783,
     "pz": -1.2967885147346307,
     "E": 1.766601386486677,
     "color index": [
      0,
      0
     ],
     "index": [
      514
     ],
     "pT": 1.1915285233216202,
     "eta": -0.942480958875867,
     "phi": -0.8998959501751569,
     "pos": [
      [
       118.12857109383222,
       -135.65294738636484,
       -456.37811277730106
      ],
      [
       126.86003193491467,
       -146.65361860982404,
       -494.3649108025887
      ],
      [
       135.59149277599712,
       -157.65428983328323,
       -532.3517088278765
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.2997614987978665,
     "py": -0.8152480379668716,
     "pz": -0.9888243569049475,
     "E": 1.316153459281576,
     "color index": [
      0,
      0
     ],
     "index": [
      513
     ],
     "pT": 0.8686117196828379,
     "eta": -0.9759301185485866,
     "phi": -1.2184465893763716,
     "pos": [
      [
       110.44668729214126,
       -141.86431303664668,
       -455.83097933360835
      ],
      [
       115.1496564808128,
       -154.65476951307528,
       -493.96936293772814
      ],
      [
       119.85262566948433,
       -167.44522598950388,
       -532.1077465418479
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.06891691764696178,
     "py": -0.18023916929092484,
     "pz": -0.1339675252676181,
     "E": 0.23491061600313146,
     "color index": [
      0,
      0
     ],
     "index": [
      512
     ],
     "pT": 0.19296554014808132,
     "eta": -0.6479547245327902,
     "phi": -1.205585480832317,
     "pos": [
      [
       110.44668729214126,
       -141.86431303664668,
       -455.83097933360835
      ],
      [
       117.02514753333634,
       -159.06903213276615,
       -491.8999618764891
      ],
      [
       123.60360777453141,
       -176.27375122888563,
       -527.9689444193699
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.1688197207095046,
     "py": 0.04053324221073343,
     "pz": -0.5679654301543939,
     "E": 0.6090544902346711,
     "color index": [
      0,
      0
     ],
     "index": [
      580
     ],
     "pT": 0.1736175158921159,
     "eta": -1.9009350797033704,
     "phi": 0.23563744475435425,
     "pos": [
      [
       17.01621463864022,
       -3.3016980283800113,
       -240.15686793973987
      ],
      [
       22.348974524187476,
       -2.0213141538887394,
       -280.2838200933366
      ],
      [
       27.68173440973473,
       -0.7409302793974675,
       -320.41077224693333
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.04649354270722449,
     "py": 0.03714392713883811,
     "pz": -0.3808814275514196,
     "E": 0.3855022473220762,
     "color index": [
      0,
      0
     ],
     "index": [
      633
     ],
     "pT": 0.059508997947905505,
     "eta": -2.555555398244151,
     "phi": 0.6740729472337664,
     "pos": [
      [
       27.68173440973473,
       -0.7409302793974675,
       -320.41077224693333
      ],
      [
       29.938604026144947,
       1.0620943066548374,
       -360.8076241277002
      ],
      [
       32.195473642555164,
       2.8651188927071423,
       -401.20447600846705
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.1223261780022801,
     "py": 0.0033893150718953217,
     "pz": -0.1870840026029743,
     "E": 0.22355224291259485,
     "color index": [
      0,
      0
     ],
     "index": [
      632
     ],
     "pT": 0.12237312319828277,
     "eta": -1.2106330109499062,
     "phi": 0.02770010649968682,
     "pos": [
      [
       27.68173440973473,
       -0.7409302793974675,
       -320.41077224693333
      ],
      [
       38.57341360012203,
       -0.43915241760945156,
       -359.4175697896158
      ],
      [
       49.46509279050933,
       -0.13737455582143565,
       -398.4243673322983
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.08537115547920945,
     "py": 0.23002639408941505,
     "pz": -2.180434898434761,
     "E": 2.1983439955743593,
     "color index": [
      0,
      0
     ],
     "index": [
      579
     ],
     "pT": 0.245357649494843,
     "eta": -2.880860522355018,
     "phi": 1.9261753891495452,
     "pos": [
      [
       17.01621463864022,
       -3.3016980283800113,
       -240.15686793973987
      ],
      [
       16.290325230960764,
       -1.345841603350483,
       -280.60310027617004
      ],
      [
       15.564435823281308,
       0.6100148216790453,
       -321.0493326126002
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.05542347248068292,
     "py": 0.014129356738971227,
     "pz": -0.642426029130569,
     "E": 0.6449671332154412,
     "color index": [
      0,
      0
     ],
     "index": [
      631
     ],
     "pT": 0.05719615392379219,
     "eta": -3.1138879913621174,
     "phi": 2.8919751491112127,
     "pos": [
      [
       15.564435823281308,
       0.6100148216790453,
       -321.0493326126002
      ],
      [
       13.961505060777903,
       1.0186572173567168,
       -361.515536096039
      ],
      [
       12.358574298274497,
       1.4272996130343882,
       -401.9817395794778
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.02994768299852653,
     "py": 0.2158970373504438,
     "pz": -1.5380088693041918,
     "E": 1.553376862358918,
     "color index": [
      0,
      0
     ],
     "index": [
      630
     ],
     "pT": 0.21796420452376844,
     "eta": -2.652043876339347,
     "phi": 1.708629591893352,
     "pos": [
      [
       15.564435823281308,
       0.6100148216790453,
       -321.0493326126002
      ],
      [
       15.203967443805086,
       3.208681810082157,
       -361.4642678770638
      ],
      [
       14.843499064328864,
       5.807348798485268,
       -401.87920314152734
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.11923931926457504,
     "py": 0.6855020997878094,
     "pz": -2.1520850014298416,
     "E": 2.266071663110295,
     "color index": [
      0,
      0
     ],
     "index": [
      458
     ],
     "pT": 0.6957953320281584,
     "eta": -1.847448055680222,
     "phi": 1.3985749804429979,
     "pos": [
      [
       16.874343862574058,
       1.3677653611221157,
       -239.81362639562258
      ],
      [
       17.874597639487156,
       7.118184506615553,
       -279.8908290429246
      ],
      [
       18.874851416400254,
       12.868603652108991,
       -319.96803169022667
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pbar- (-2212)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.93827,
     "px": 0.06798831032597695,
     "py": 0.9031330559662023,
     "pz": -4.824823099262302,
     "E": 4.997953607147123,
     "color index": [
      0,
      0
     ],
     "index": [
      457
     ],
     "pT": 0.9056885375888517,
     "eta": -2.374676055354643,
     "phi": 1.4956575513740877,
     "pos": [
      [
       16.874343862574058,
       1.3677653611221157,
       -239.81362639562258
      ],
      [
       17.132194153433552,
       4.7929588987931275,
       -280.1677037913084
      ],
      [
       17.390044444293046,
       8.21815243646414,
       -320.5217811869942
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": 0.24996006230702988,
     "py": -1.4073428134570347,
     "pz": -1.301701041094406,
     "E": 1.9379729172834066,
     "color index": [
      0,
      0
     ],
     "index": [
      464
     ],
     "pT": 1.4293683315848635,
     "eta": -0.8167862791327192,
     "phi": -1.3950180313051639,
     "pos": [
      [
       61.49482789436367,
       -98.22098285680572,
       -386.28101795784954
      ],
      [
       64.25606497892359,
       -113.76749509296131,
       -423.5762123809105
      ],
      [
       67.01730206348351,
       -129.31400732911692,
       -460.8714068039714
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.2512361777599046,
     "py": -1.3427816414657825,
     "pz": -1.2044210167164877,
     "E": 1.821211722777263,
     "color index": [
      0,
      0
     ],
     "index": [
      582
     ],
     "pT": 1.366082777020832,
     "eta": -0.7951728822658826,
     "phi": -1.3858335731782054,
     "pos": [
      [
       67.01730206348351,
       -129.31400732911692,
       -460.8714068039714
      ],
      [
       69.98247010051391,
       -145.16193671367623,
       -498.0238079744771
      ],
      [
       72.9476381375443,
       -161.00986609823553,
       -535.1762091449829
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.0012761154528747286,
     "py": -0.06456117199125228,
     "pz": -0.09728002437791831,
     "E": 0.11676119450614364,
     "color index": [
      0,
      0
     ],
     "index": [
      581
     ],
     "pT": 0.0645737826020214,
     "eta": -1.1983601217439823,
     "phi": -1.5905597428250648,
     "pos": [
      [
       67.01730206348351,
       -129.31400732911692,
       -460.8714068039714
      ],
      [
       66.79941754843749,
       -140.33721029905803,
       -499.8417997019341
      ],
      [
       66.58153303339147,
       -151.36041326899914,
       -538.8121925998969
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.5432885677224633,
     "py": -0.35981877075029456,
     "pz": -0.2884887358441403,
     "E": 0.7261801093469367,
     "color index": [
      0,
      0
     ],
     "index": [
      463
     ],
     "pT": 0.6516379482520785,
     "eta": -0.42939566402471274,
     "phi": -0.5849718346361933,
     "pos": [
      [
       61.49482789436367,
       -98.22098285680572,
       -386.28101795784954
      ],
      [
       79.89597718826622,
       -110.40802177625343,
       -420.23869436598113
      ],
      [
       98.29712648216876,
       -122.59506069570115,
       -454.1963707741127
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.08891025102841196,
     "py": 1.3092065961431485,
     "pz": 2.2973750164833815,
     "E": 2.6494034602877456,
     "color index": [
      0,
      0
     ],
     "index": [
      531
     ],
     "pT": 1.3122221397776614,
     "eta": 1.326270606731264,
     "phi": 1.6386037639206907,
     "pos": [
      [
       11.436445665432027,
       295.67869517101894,
       129.537037703607
      ],
      [
       9.057679205033063,
       330.70611557098175,
       149.72790916204457
      ],
      [
       6.678912744634099,
       365.73353597094456,
       169.91878062048212
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pbar- (-2212)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.93827,
     "px": -0.08321921433548646,
     "py": 4.478403314608033,
     "pz": 7.642350274298675,
     "E": 8.907799391202063,
     "color index": [
      0,
      0
     ],
     "index": [
      530
     ],
     "pT": 4.479176451751687,
     "eta": 1.3039573751477644,
     "phi": 1.5893765286768995,
     "pos": [
      [
       11.436445665432027,
       295.67869517101894,
       129.537037703607
      ],
      [
       10.775021206586493,
       331.27294479845807,
       148.84667030355024
      ],
      [
       10.113596747740958,
       366.8671944258972,
       168.15630290349347
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.07080582104715469,
     "py": 1.2541275695164775,
     "pz": 1.7786191981598254,
     "E": 2.1819292980933565,
     "color index": [
      0,
      0
     ],
     "index": [
      529
     ],
     "pT": 1.2561247648683107,
     "eta": 1.1472222455487016,
     "phi": 1.6271946824262373,
     "pos": [
      [
       13.829131581078554,
       301.49304134014665,
       116.37118924667745
      ],
      [
       11.692178557584096,
       339.3432019892433,
       130.62070750565567
      ],
      [
       9.555225534089638,
       377.19336263834,
       144.8702257646339
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "p+ (2212)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.93827,
     "px": 0.09453647180203809,
     "py": 5.1885504682375885,
     "pz": 6.987854005770204,
     "E": 8.754452998606363,
     "color index": [
      0,
      0
     ],
     "index": [
      528
     ],
     "pT": 5.1894116338896525,
     "eta": 1.1065231589447584,
     "phi": 1.5525781340291172,
     "pos": [
      [
       13.829131581078554,
       301.49304134014665,
       116.37118924667745
      ],
      [
       14.530310368226166,
       339.97661762582914,
       128.9716933862946
      ],
      [
       15.231489155373778,
       378.4601939115116,
       141.57219752591172
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.02936294759283302,
     "py": 0.7328575727304281,
     "pz": 1.0383285340484685,
     "E": 1.27124684826312,
     "color index": [
      0,
      0
     ],
     "index": [
      525
     ],
     "pT": 0.7334455703047597,
     "eta": 1.147065580055401,
     "phi": 1.6108412844316498,
     "pos": [
      [
       14.835519835601856,
       300.08491951505914,
       120.19794168705577
      ],
      [
       13.31924790784705,
       337.92891869329225,
       134.54306788514114
      ],
      [
       11.802975980092244,
       375.77291787152535,
       148.88819408322652
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.1378015557970206,
     "py": 5.605515729477279,
     "pz": 8.094414129885843,
     "E": 9.846843959781879,
     "color index": [
      0,
      0
     ],
     "index": [
      524
     ],
     "pT": 5.607209275762522,
     "eta": 1.163049841339146,
     "phi": 1.546218069750446,
     "pos": [
      [
       14.835519835601856,
       300.08491951505914,
       120.19794168705577
      ],
      [
       15.760954018980678,
       337.72989269059497,
       135.10597865325022
      ],
      [
       16.6863882023595,
       375.3748658661308,
       150.01401561944468
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.06468872103623524,
     "py": 0.25044193690186234,
     "pz": 0.31804668854919177,
     "E": 0.4316006150199123,
     "color index": [
      0,
      0
     ],
     "index": [
      521
     ],
     "pT": 0.25866154408504616,
     "eta": 1.0347768895196114,
     "phi": 1.823569756165304,
     "pos": [
      [
       23.213923355393053,
       297.0064170888762,
       125.78013112891453
      ],
      [
       13.261574959903912,
       335.53686519423115,
       133.3037825173932
      ],
      [
       3.3092265644147716,
       374.0673132995861,
       140.82743390587186
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.00795514064991603,
     "py": 0.06409140777544421,
     "pz": 0.0075020525353562545,
     "E": 0.06501748692191546,
     "color index": [
      0,
      0
     ],
     "index": [
      613
     ],
     "pT": 0.06458322393159246,
     "eta": 0.11590134970339983,
     "phi": 1.6942865350491803,
     "pos": [
      [
       3.3092265644147716,
       374.0673132995861,
       140.82743390587186
      ],
      [
       -0.7582331548001333,
       406.8372203253214,
       117.37878863674757
      ],
      [
       -4.825692874015038,
       439.60712735105676,
       93.93014336762329
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.05673358038631922,
     "py": 0.18635052912641814,
     "pz": 0.31054463601383553,
     "E": 0.36658312809799687,
     "color index": [
      0,
      0
     ],
     "index": [
      612
     ],
     "pT": 0.1947953255320747,
     "eta": 1.245910581420472,
     "phi": 1.8663265569277447,
     "pos": [
      [
       3.3092265644147716,
       374.0673132995861,
       140.82743390587186
      ],
      [
       -7.297748579411936,
       408.9076215795041,
       158.54451598104774
      ],
      [
       -17.904723723238643,
       443.74792985942213,
       176.26159805622362
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.28721581356081594,
     "py": 2.102436522063171,
     "pz": 3.3478996698581485,
     "E": 3.9661876200201087,
     "color index": [
      0,
      0
     ],
     "index": [
      520
     ],
     "pT": 2.12196424401178,
     "eta": 1.2371241502808903,
     "phi": 1.435025839361332,
     "pos": [
      [
       23.213923355393053,
       297.0064170888762,
       125.78013112891453
      ],
      [
       28.16412864282941,
       333.24220877105216,
       143.17877673074761
      ],
      [
       33.114333930265765,
       369.4780004532281,
       160.5774223325807
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": 0.21245776073056394,
     "py": 0.8989624914459354,
     "pz": 1.6168429734102137,
     "E": 1.8673330840231233,
     "color index": [
      0,
      0
     ],
     "index": [
      519
     ],
     "pT": 0.923727157293391,
     "eta": 1.3260698685047387,
     "phi": 1.3387180715467346,
     "pos": [
      [
       23.213923355393053,
       297.0064170888762,
       125.78013112891453
      ],
      [
       31.29813930410674,
       331.2127783234703,
       145.90027783769932
      ],
      [
       39.38235525282043,
       365.41913955806433,
       166.0204245464841
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.33969133832779075,
     "py": 1.7498245873872411,
     "pz": 2.4097393728183647,
     "E": 2.9973521876601184,
     "color index": [
      0,
      0
     ],
     "index": [
      527
     ],
     "pT": 1.7824915966028716,
     "eta": 1.109699185042664,
     "phi": 1.3790524776372084,
     "pos": [
      [
       -9.479165230601446,
       280.0701935893054,
       136.97029374410909
      ],
      [
       -2.169746565884604,
       317.72261228797305,
       149.9748223754787
      ],
      [
       5.1396720988322375,
       355.3750309866407,
       162.97935100684833
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.04024739497200866,
     "py": 4.044878123413643,
     "pz": 4.858240424472698,
     "E": 6.321800290111431,
     "color index": [
      0,
      0
     ],
     "index": [
      526
     ],
     "pT": 4.045078353514589,
     "eta": 1.0166291886703323,
     "phi": 1.5608464431225648,
     "pos": [
      [
       -9.479165230601446,
       280.0701935893054,
       136.97029374410909
      ],
      [
       -9.08751658207696,
       319.43102803791936,
       146.500315929021
      ],
      [
       -8.695867933552474,
       358.7918624865333,
       156.03033811393294
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.03979245593267526,
     "py": 0.07298797626355064,
     "pz": 0.24838235111063267,
     "E": 0.2619245627493691,
     "color index": [
      0,
      0
     ],
     "index": [
      536
     ],
     "pT": 0.08313052524916785,
     "eta": 1.814600370666645,
     "phi": 1.071652022328449,
     "pos": [
      [
       -58.47133089933743,
       343.30795624401196,
       326.1240141905059
      ],
      [
       -46.26781152636212,
       365.6918519209587,
       357.592813488175
      ],
      [
       -34.0642921533868,
       388.07574759790543,
       389.06161278584415
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.06908559548662703,
     "py": 1.1440202169998293,
     "pz": 3.2771840897395825,
     "E": 3.4718137384442627,
     "color index": [
      0,
      0
     ],
     "index": [
      535
     ],
     "pT": 1.1461043043318868,
     "eta": 1.7730253938157488,
     "phi": 1.5104811346990998,
     "pos": [
      [
       -58.47133089933743,
       343.30795624401196,
       326.1240141905059
      ],
      [
       -56.88466405475067,
       369.58230381335363,
       356.90373394442366
      ],
      [
       -55.29799721016391,
       395.8566513826953,
       387.68345369834145
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi0 (111)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.13498,
     "px": -0.2636556702681779,
     "py": 0.47925687278006046,
     "pz": 1.0548529616636717,
     "E": 1.195882867885524,
     "color index": [
      0,
      0
     ],
     "index": [
      534
     ],
     "pT": 0.5469931101682042,
     "eta": 1.411175135350573,
     "phi": 2.0737426829926946,
     "pos": [
      [
       -164.84721477415607,
       411.19338391580163,
       331.3401889011656
      ],
      [
       -181.09663747377184,
       440.7305734614615,
       353.78480285803664
      ],
      [
       -197.3460601733876,
       470.2677630071214,
       376.22941681490767
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.2039648380065297,
     "py": 0.2678935214797057,
     "pz": 0.5432895950105522,
     "E": 0.6391652196737222,
     "color index": [
      0,
      0
     ],
     "index": [
      615
     ],
     "pT": 0.3367025304238556,
     "eta": 1.2561480664473588,
     "phi": 2.2215316513806886,
     "pos": [
      [
       -197.3460601733876,
       470.2677630071214,
       376.22941681490767
      ],
      [
       -219.3082422698011,
       499.11355014714997,
       394.2802650452856
      ],
      [
       -241.2704243662146,
       527.9593372871785,
       412.33111327566354
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.05969083226164815,
     "py": 0.21136335130035472,
     "pz": 0.5115633666531193,
     "E": 0.5567176482118017,
     "color index": [
      0,
      0
     ],
     "index": [
      614
     ],
     "pT": 0.21963028418004055,
     "eta": 1.5818605012127835,
     "phi": 1.8460371424289028,
     "pos": [
      [
       -197.3460601733876,
       470.2677630071214,
       376.22941681490767
      ],
      [
       -205.54849919528553,
       499.312340454219,
       403.2364994972633
      ],
      [
       -213.75093821718346,
       528.3569179013166,
       430.24358217961895
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": -0.5066867607327497,
     "py": 0.49033757270884437,
     "pz": 1.4721587011216453,
     "E": 1.6382592697433513,
     "color index": [
      0,
      0
     ],
     "index": [
      533
     ],
     "pT": 0.705097446252536,
     "eta": 1.482259655130323,
     "phi": 2.3725910036106037,
     "pos": [
      [
       -164.84721477415607,
       411.19338391580163,
       331.3401889011656
      ],
      [
       -188.03874009216221,
       433.6365916589872,
       355.808649817629
      ],
      [
       -211.23026541016836,
       456.07979940217274,
       380.27711073409233
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.06504746231026359,
     "py": 0.2383741318464145,
     "pz": 0.6043491075595584,
     "E": 0.6676608628597094,
     "color index": [
      0,
      0
     ],
     "index": [
      532
     ],
     "pT": 0.2470898603474796,
     "eta": 1.6269371043433556,
     "phi": 1.8371902478986446,
     "pos": [
      [
       -164.84721477415607,
       411.19338391580163,
       331.3401889011656
      ],
      [
       -172.75204572317378,
       440.1615734183681,
       358.5175258680365
      ],
      [
       -180.6568766721915,
       469.1297629209346,
       385.6948628349074
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.22429160179432217,
     "py": 0.5277979161588431,
     "pz": 1.2987344407710248,
     "E": 1.4265581991218956,
     "color index": [
      0,
      0
     ],
     "index": [
      470
     ],
     "pT": 0.5734783020630161,
     "eta": 1.5560965553782355,
     "phi": 1.168961808039845,
     "pos": [
      [
       -44.57631924657277,
       379.80408613979307,
       279.8027264463521
      ],
      [
       -32.50932765587349,
       408.19985738100854,
       306.03853955680387
      ],
      [
       -20.44233606517421,
       436.595628622224,
       332.27435266725564
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi+ (211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 3,
     "m": 0.13957,
     "px": -0.42427202833640393,
     "py": 0.4208975273551112,
     "pz": 0.7507462798883004,
     "E": 0.9696706885476405,
     "color index": [
      0,
      0
     ],
     "index": [
      469
     ],
     "pT": 0.5976298876079851,
     "eta": 1.0514640404583784,
     "phi": 2.360187160097586,
     "pos": [
      [
       -44.57631924657277,
       379.80408613979307,
       279.8027264463521
      ],
      [
       -72.37843694533461,
       407.3850761959329,
       290.1265454580991
      ],
      [
       -100.18055464409646,
       434.9660662520728,
       300.4503644698461
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.27438128312861554,
     "py": 0.7759999294619058,
     "pz": 1.6346996125397801,
     "E": 1.8302196049364938,
     "color index": [
      0,
      0
     ],
     "index": [
      523
     ],
     "pT": 0.8230801777811128,
     "eta": 1.4373909801984261,
     "phi": 1.2309320671248556,
     "pos": [
      [
       -29.622702534056714,
       382.2911372589555,
       278.19132708451576
      ],
      [
       -18.61242600192639,
       413.43019206206407,
       301.63024934333606
      ],
      [
       -7.602149469796068,
       444.56924686517266,
       325.06917160215636
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": -0.24802601323578147,
     "py": 0.9514729808920863,
     "pz": 1.616976098745423,
     "E": 1.8924664965391789,
     "color index": [
      0,
      0
     ],
     "index": [
      522
     ],
     "pT": 0.9832689035097716,
     "eta": 1.2723298624222428,
     "phi": 1.8257973219596344,
     "pos": [
      [
       -29.622702534056714,
       382.2911372589555,
       278.19132708451576
      ],
      [
       -38.70119874382589,
       417.1179029599994,
       296.76354551349715
      ],
      [
       -47.77969495359507,
       451.94466866104335,
       315.33576394247854
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.09210222903735557,
     "py": -0.030604601800329888,
     "pz": 0.08536086478834451,
     "E": 0.12925145833769264,
     "color index": [
      0,
      0
     ],
     "index": [
      518
     ],
     "pT": 0.09705391411481691,
     "eta": 0.793566612536236,
     "phi": -0.3208107924462733,
     "pos": [
      [
       231.89077124609742,
       -2.032294944196269,
       -45.60550361534061
      ],
      [
       270.31907918136335,
       -14.801617408066988,
       -44.927600195917236
      ],
      [
       308.7473871166293,
       -27.570939871937707,
       -44.24969677649386
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "gamma (22)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.0,
     "px": 0.3335462275662805,
     "py": 0.11567734648295483,
     "pz": 0.1647957795112686,
     "E": 0.38960490674240905,
     "color index": [
      0,
      0
     ],
     "index": [
      517
     ],
     "pT": 0.35303588261398383,
     "eta": 0.45131798347445434,
     "phi": 0.3338306065855894,
     "pos": [
      [
       231.89077124609742,
       -2.032294944196269,
       -45.60550361534061
      ],
      [
       268.2135741715792,
       10.564835864030588,
       -58.341919242864535
      ],
      [
       304.53637709706095,
       23.161966672257446,
       -71.07833487038846
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "pi- (-211)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": -3,
     "m": 0.13957,
     "px": 0.8542977721061009,
     "py": -0.7359812293097359,
     "pz": 0.6799975256412037,
     "E": 1.3241485842230385,
     "color index": [
      0,
      0
     ],
     "index": [
      466
     ],
     "pT": 1.1276050076696704,
     "eta": 0.5714349421897822,
     "phi": -0.7111351205892855,
     "pos": [
      [
       212.03280553825482,
       -53.912266864070254,
       -69.38754323092883
      ],
      [
       242.04663108333537,
       -79.76930751454368,
       -77.80382061164978
      ],
      [
       272.0604566284159,
       -105.6263481650171,
       -86.22009799237074
      ]
     ],
     "color": "08D27B"
    },
    {
     "category": "decay",
     "name (PDG ID)": "n0 (2112)",
     "status": "[particles produced in decay process, or by Bose-Einstein effects] normal decay products (91)",
     "charge x 3": 0,
     "m": 0.93957,
     "px": 0.39901246450266453,
     "py": -0.0686974464320027,
     "pz": 0.10593401032693173,
     "E": 1.0285640891158485,
     "color index": [
      0,
      0
     ],
     "index": [
      465
     ],
     "pT": 0.4048830522197342,
     "eta": 0.2587442360975722,
     "phi": -0.17049715759793782,
     "pos": [
      [
       212.03280553825482,
       -53.912266864070254,
       -69.38754323092883
      ],
      [
       231.1448207742949,
       -57.20275716121413,
       -104.94248026113286
      ],
      [
       250.256836010335,
       -60.493247458358006,
       -140.4974172913369
      ]
     ],
     "color": "08D27B"
    }
   ],
   "beam": [
    {
     "category": "beam",
     "name (PDG ID)": "p+ (2212)",
     "status": "[beam particles] incoming beam (12)",
     "charge x 3": 3,
     "m": 0.93827,
     "px": 0.0,
     "py": 0.0,
     "pz": 3499.9998742356274,
     "E": 3500.0000000000005,
     "color index": [
      0,
      0
     ],
     "index": [
      1
     ],
     "pT": 0.0,
     "eta": 20.0,
     "phi": 0.0,
     "pos": [
      [
       -2.7480131529014325e-15,
       1.9876412390948695e-15,
       -405.0
      ],
      [
       -2.7480131529014325e-15,
       1.9876412390948695e-15,
       -445.5
      ],
      [
       -2.7480131529014325e-15,
       1.9876412390948695e-15,
       -486.0
      ]
     ],
     "color": "2B00D1"
    },
    {
     "category": "beam",
     "name (PDG ID)": "p+ (2212)",
     "status": "[beam particles] incoming beam (12)",
     "charge x 3": 3,
     "m": 0.93827,
     "px": 0.0,
     "py": 0.0,
     "pz": -3499.9998742356274,
     "E": 3500.0000000000005,
     "color index": [
      0,
      0
     ],
     "index": [
      2
     ],
     "pT": 0.0,
     "eta": -20.0,
     "phi": 0.0,
     "pos": [
      [
       1.48117327460886e-14,
       7.31777012054504e-14,
       324.0
      ],
      [
       1.48117327460886e-14,
       7.31777012054504e-14,
       364.5
      ],
      [
       1.48117327460886e-14,
       7.31777012054504e-14,
       405.0
      ]
     ],
     "color": "2B00D1"
    }
   ],
   "beam remnants": [],
   "color flow": [
    {
     "category": "color flow",
     "color index": 101,
     "pos": [
      [
       0.0,
       0.0,
       -81.0
      ],
      [
       0.0,
       81.0,
       0.0
      ],
      [
       0.0,
       0.0,
       81.0
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 102,
     "pos": [
      [
       -29.646042378561585,
       71.35523784107892,
       24.301074131231108
      ],
      [
       -92.63749886170856,
       113.77780788511951,
       -45.83660426221
      ],
      [
       -84.28734087952418,
       68.57827451973924,
       -80.67478310249317
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 119,
     "pos": [
      [
       79.40848198980134,
       0.20201710914471163,
       -80.99758820811408
      ],
      [
       210.11775246407962,
       0.1205577207146681,
       0.002063242215654053
      ],
      [
       159.92380128864528,
       -0.0646971814988104,
       80.99993832115611
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 123,
     "pos": [
      [
       101.40035504839983,
       -2.8489431908316396,
       -241.89820539238147
      ],
      [
       79.43768346813853,
       -8.330151720396803,
       -252.03197097137397
      ],
      [
       0.328627347649544,
       -7.818762874143877,
       -80.85737884456313
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 138,
     "pos": [
      [
       93.19611374298498,
       4.216214127789798,
       -241.75713805547693
      ],
      [
       47.07273097891515,
       0.10982567786681495,
       -341.33792408876883
      ],
      [
       -16.892881292266928,
       -4.038190587343784,
       -311.5395673695185
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 155,
     "pos": [
      [
       87.12933902613497,
       -6.125042204980689,
       -242.12229926389992
      ],
      [
       68.0274885711686,
       -24.8532384096817,
       -270.7336135949727
      ],
      [
       33.82591495361994,
       -38.06488494362358,
       -239.25153477052942
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 146,
     "pos": [
      [
       -80.09312961446682,
       -0.16120862561903926,
       -80.9997860407911
      ],
      [
       93.07277965874114,
       -0.17328168475208228,
       -188.6639605959594
      ],
      [
       160.01178591173215,
       0.012417115823273315,
       -80.99999819078712
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 149,
     "pos": [
      [
       -79.99559037100764,
       0.011468484017233174,
       -80.99999906808053
      ],
      [
       -80.11405988492419,
       -0.07493526509895634,
       -81.07042449171048
      ],
      [
       -80.09312961446682,
       -0.16120862561903926,
       -80.9997860407911
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 135,
     "pos": [
      [
       266.78636340717236,
       -115.44210738454822,
       34.95581471406211
      ],
      [
       287.3285053084658,
       -90.45067009591881,
       6.912543860488416
      ],
      [
       155.12518118875653,
       -17.375142644077787,
       -24.80547458635797
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 114,
     "pos": [
      [
       207.8633155607639,
       -119.16916274015779,
       -32.22630918399813
      ],
      [
       277.4136985184062,
       -137.12087681363872,
       1.5952864981767758
      ],
      [
       266.78636340717236,
       -115.44210738454822,
       34.95581471406211
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 113,
     "pos": [
      [
       -0.8419704965704732,
       -0.8751921454159763,
       -81.01374565434557
      ],
      [
       103.32289341211853,
       28.029832205456458,
       -186.12183909593003
      ],
      [
       132.0472849811007,
       36.46907485635235,
       -155.33440163976067
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 122,
     "pos": [
      [
       -3.5847719667648095,
       3.821486560431606,
       -0.06740167108959838
      ],
      [
       -4.423297446720264,
       2.9440015250866285,
       -81.01804767552005
      ],
      [
       -0.8419704965704732,
       -0.8751921454159763,
       -81.01374565434557
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 111,
     "pos": [
      [
       -14.17787102358453,
       8.020712316462655,
       -0.9167796099139167
      ],
      [
       -13.469292363390178,
       9.3580144238651,
       -0.7982537398466074
      ],
      [
       -1.9672544903108458,
       3.19638160042352,
       -0.040056612365248156
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 116,
     "pos": [
      [
       -10.513586260782354,
       1.323536516253352,
       -0.6530217449323175
      ],
      [
       -15.91151128931488,
       6.021561185295608,
       -1.011601368519959
      ],
      [
       -14.17787102358453,
       8.020712316462655,
       -0.9167796099139167
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 110,
     "pos": [
      [
       -14.478437881392413,
       6.53518173119339,
       69.50564686473989
      ],
      [
       -24.448398184537034,
       7.687775581547829,
       67.35494433758302
      ],
      [
       -10.513586260782354,
       1.323536516253352,
       -0.6530217449323175
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 120,
     "pos": [
      [
       -83.7333558946925,
       116.4627487783329,
       108.18383966527827
      ],
      [
       -77.14894135716324,
       96.619354591633,
       139.5815639753331
      ],
      [
       -14.478437881392413,
       6.53518173119339,
       69.50564686473989
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 141,
     "pos": [
      [
       -81.75288392864286,
       141.36659400191544,
       85.95537633124265
      ],
      [
       -90.37179133480599,
       140.80022357509117,
       106.01913933551366
      ],
      [
       -83.7333558946925,
       116.4627487783329,
       108.18383966527827
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 104,
     "pos": [
      [
       160.05519450479767,
       0.04100398694176812,
       -80.99997081628915
      ],
      [
       122.75024644109146,
       -47.70479314933349,
       -187.10373425228755
      ],
      [
       -18.969659743819726,
       -54.87149473765106,
       -134.05157627309504
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 112,
     "pos": [
      [
       160.00613786924504,
       0.07881025819827345,
       -80.99996142758195
      ],
      [
       160.15896616600224,
       0.04196689758571296,
       -81.03836672393554
      ],
      [
       160.15975555489734,
       0.005083697796938766,
       -80.99984229811004
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 106,
     "pos": [
      [
       1.2312471709096828,
       -9.242081000749529,
       -80.81781100993753
      ],
      [
       -57.24837450834602,
       -6.709096284302662,
       -117.61421751378566
      ],
      [
       -79.99559037100764,
       0.011468484017233174,
       -80.99999906808053
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 132,
     "pos": [
      [
       -84.28734087952418,
       68.57827451973924,
       -80.67478310249317
      ],
      [
       -192.7024687711929,
       132.39420870416555,
       -36.3406335689104
      ],
      [
       -177.47605045964778,
       111.26351622149704,
       31.310353331190782
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 126,
     "pos": [
      [
       -139.17618807192477,
       143.93699742883533,
       25.69435059837853
      ],
      [
       -63.93357422544806,
       169.28615334055775,
       -265.856868843204
      ],
      [
       87.12933902613497,
       -6.125042204980689,
       -242.12229926389992
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 137,
     "pos": [
      [
       -177.47605045964778,
       111.26351622149704,
       31.310353331190782
      ],
      [
       -177.85563404900032,
       143.33973881060948,
       32.018114914283785
      ],
      [
       -139.17618807192477,
       143.93699742883533,
       25.69435059837853
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 128,
     "pos": [
      [
       33.82591495361994,
       -38.06488494362358,
       -239.25153477052942
      ],
      [
       24.1334358783895,
       -33.344304789440585,
       -252.62232430220178
      ],
      [
       12.057013695089598,
       -25.32991574717733,
       -241.03863772862957
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 154,
     "pos": [
      [
       12.057013695089598,
       -25.32991574717733,
       -241.03863772862957
      ],
      [
       67.24730859120606,
       -16.701889385753034,
       -286.2414603748256
      ],
      [
       101.40035504839983,
       -2.8489431908316396,
       -241.89820539238147
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 121,
     "pos": [
      [
       -18.969659743819726,
       -54.87149473765106,
       -134.05157627309504
      ],
      [
       41.850144254382,
       -103.41770730006186,
       -314.1109679822224
      ],
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 105,
     "pos": [
      [
       109.83379846669843,
       -90.32919702004997,
       -295.4128841922872
      ],
      [
       87.04492208225099,
       -67.33687616527396,
       -314.76838450330365
      ],
      [
       15.895968284660043,
       -6.933796977750687,
       -159.2460966831984
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 153,
     "pos": [
      [
       91.47764046634111,
       -89.27658409044977,
       -302.798527340383
      ],
      [
       103.69491090206391,
       -92.51439246799916,
       -308.1368815813348
      ],
      [
       109.83379846669843,
       -90.32919702004997,
       -295.4128841922872
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 133,
     "pos": [
      [
       77.55824536263788,
       -89.90930128116125,
       -305.6916473003657
      ],
      [
       99.85936521376502,
       -112.18105282364584,
       -381.07759113041664
      ],
      [
       102.23116735044803,
       -112.06440004894475,
       -380.41041394136624
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 129,
     "pos": [
      [
       100.50122818478181,
       -115.0100767427152,
       -380.062002593695
      ],
      [
       106.64404281509741,
       -113.48100735001334,
       -379.328246398664
      ],
      [
       91.47764046634111,
       -89.27658409044977,
       -302.798527340383
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 151,
     "pos": [
      [
       102.23116735044803,
       -112.06440004894475,
       -380.41041394136624
      ],
      [
       101.79112529832717,
       -114.01318698044624,
       -381.83016006433104
      ],
      [
       100.50122818478181,
       -115.0100767427152,
       -380.062002593695
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 109,
     "pos": [
      [
       15.895968284660043,
       -6.933796977750687,
       -159.2460966831984
      ],
      [
       69.45771680080271,
       -1.7302548128788002,
       -255.31430509893977
      ],
      [
       93.19611374298498,
       4.216214127789798,
       -241.75713805547693
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 103,
     "pos": [
      [
       48.0753241971217,
       -68.32565052952201,
       -312.2054752628347
      ],
      [
       217.15200435544625,
       -159.08060832970278,
       -292.234312205093
      ],
      [
       207.8633155607639,
       -119.16916274015779,
       -32.22630918399813
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 134,
     "pos": [
      [
       -16.892881292266928,
       -4.038190587343784,
       -311.5395673695185
      ],
      [
       7.279977127787308,
       -37.23727756595126,
       -350.91667660066565
      ],
      [
       29.905542516434778,
       -62.52191933752165,
       -315.709632780543
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 152,
     "pos": [
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ],
      [
       -44.58843757209294,
       239.330195110276,
       115.35735876376467
      ],
      [
       -81.75288392864286,
       141.36659400191544,
       85.95537633124265
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 107,
     "pos": [
      [
       -14.591957126945097,
       202.0915447577176,
       115.65856726724684
      ],
      [
       -0.5713184653007565,
       233.2288620769748,
       112.65350301324249
      ],
      [
       13.546402424078122,
       224.73438228548218,
       90.50560739832987
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 150,
     "pos": [
      [
       -63.13587512008358,
       291.1689947133226,
       264.31163098362737
      ],
      [
       -106.15533140044938,
       360.2346368107698,
       303.12282538892237
      ],
      [
       -128.2404191726429,
       358.2601857078454,
       282.1566647973943
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 139,
     "pos": [
      [
       -128.2404191726429,
       358.2601857078454,
       282.1566647973943
      ],
      [
       -90.24347665704667,
       381.6737180975666,
       293.6517341457354
      ],
      [
       -30.66732589375551,
       313.82063542989613,
       234.92818871808248
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 108,
     "pos": [
      [
       -7.064362681353071,
       266.8922130662891,
       104.80051678093692
      ],
      [
       -12.208826284841537,
       264.3912391565038,
       124.2845822321215
      ],
      [
       -14.591957126945097,
       202.0915447577176,
       115.65856726724684
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 143,
     "pos": [
      [
       -30.66732589375551,
       313.82063542989613,
       234.92818871808248
      ],
      [
       -22.794715743193567,
       350.8240635332521,
       205.23913888025575
      ],
      [
       -7.064362681353071,
       266.8922130662891,
       104.80051678093692
      ]
     ],
     "color": "999999"
    },
    {
     "category": "color flow",
     "color index": 124,
     "pos": [
      [
       155.12518118875653,
       -17.375142644077787,
       -24.80547458635797
      ],
      [
       104.32402165682944,
       310.5064813887743,
       271.6211972322053
      ],
      [
       -63.13587512008358,
       291.1689947133226,
       264.31163098362737
      ]
     ],
     "color": "999999"
    }
   ],
   "other": []
  },
  "event number": 1,
  "run number": 19780503
 }
}
